Optimal Calibrated Signaling in Digital Auctions

In digital advertising, online platforms allocate ad impressions through real-time auctions, where advertisers typically rely on autobidding agents to optimize bids on their behalf. Unlike traditional auctions for physical goods, the value of an ad impression is uncertain and depends on the unknown click-through rate (CTR). While platforms can estimate CTRs more accurately using proprietary machine learning algorithms, these estimates/algorithms remain opaque to advertisers. This information asymmetry naturally raises the following questions: how can platforms disclose information in a way that is both credible and revenue-optimal? We address these questions through calibrated signaling, where each prior-free bidder receives a private signal that truthfully reflects the conditional expected CTR of the ad impression. Such signals are trustworthy and allow bidders to form unbiased value estimates, even without access to the platform's internal algorithms. We study the design of platform-optimal calibrated signaling in the context of second-price auction. Our first main result fully characterizes the structure of the optimal calibrated signaling, which can also be computed efficiently. We show that this signaling can extract the full surplus -- or even exceed it -- depending on a specific market condition. Our second main result is an FPTAS for computing an approximately optimal calibrated signaling that satisfies an IR condition. Our main technical contributions are: a reformulation of the platform's problem as a two-stage optimization problem that involves optimal transport subject to calibration feasibility constraints on the bidders' marginal bid distributions; and a novel correlation plan that constructs the optimal distribution over second-highest bids.

==> Paper/plots/plot_data.csv <==
p,r1,r2,r3,r4
0.0,0.0,nan,0.0,0
0.001002004008016032,0.019850459873343145,0.010020608652023902,0.00018848314061179454,0.009020608652023903
0.002004008016032064,0.03932620847121748,0.020044590148842963,0.0007449317029932868,0.019044590148842962
0.0030060120240480957,0.058433953503921256,0.030075212034366052,0.001656101453906412,0.02907521203436605
0.004008016032064128,0.07718028916469534,0.040115628068331494,0.0029090850733227407,0.03911562806833149
0.00501002004008016,0.09557169793961447,0.05016887847047716,0.004491304982878707,0.049168878470477156
0.0060120240480961915,0.11361455239039694,0.060237889101334735,0.006390506308590156,0.059237889101334734
0.007014028056112224,0.13131511691051492,0.07032546956018036,0.008594749975572403,0.06932546956018036
0.008016032064128256,0.14867954945497414,0.0804343101821626,0.011092405932545735,0.0794343101821626
0.009018036072144287,0.16571390324413818,0.09056697791906979,0.013872146503940728,0.08956697791906978
0.01002004008016032,0.18242412844195333,0.10072591109167627,0.01692293986745003,0.09972591109167626
0.011022044088176352,0.19881607380894248,0.11091341300626748,0.020234043654907153,0.10991341300626747
0.012024048096192383,0.21489548833031197,0.12113164443386645,0.02379499867440417,0.12013164443386645
0.013026052104208416,0.23066802281953358,0.13138261495801834,0.027595622751593028,0.13038261495801834
0.014028056112224447,0.24613923149773345,0.14166817320579533,0.031626004688145484,0.14066817320579533
0.01503006012024048,0.2613145735492426,0.15198999598710583,0.03587649833537954,0.15098999598710583
0.01603206412825651,0.2761994146536316,0.1623495763794409,0.04033771678108809,0.1613495763794409
0.017034068136272545,0.2907990284945758,0.1727482108089909,0.04500052664763942,0.1717482108089909
0.018036072144288574,0.305118598245862,0.18318698519455462,0.04985604249944415,0.18218698519455462
0.019038076152304607,0.31916321803488035,0.19366676023791152,0.05489562135791841,0.19266676023791152
0.02004008016032064,0.33293789438389615,0.20418815596317336,0.06011085732209513,0.20318815596317336
0.02104208416833667,0.34644754762944235,0.2147515356280598,0.06549357629307143,0.2137515356280598
0.022044088176352703,0.3596970133201186,0.22535698915175456,0.07103583080050023,0.22435698915175456
0.023046092184368736,0.37269104359312627,0.23600431622685897,0.07672989492937021,0.23500431622685897
0.024048096192384766,0.38543430852981975,0.24669300930651406,0.0825682593453368,0.24569300930651405
0.0250501002004008,0.3979313974905956,0.25742223668171355,0.08854362641690343,0.25642223668171354
0.026052104208416832,0.4101868204293905,0.2681908258875485,0.09464890543276848,0.2671908258875485
0.027054108216432865,0.4222050091881025,0.2789972477001463,0.1008772079126906,0.2779972477001463
0.028056112224448895,0.43399031877119715,0.28983960100757644,0.10722184301023915,0.28883960100757644
0.029058116232464928,0.4455470286008097,0.3007155988573761,0.11367631300583485,0.2997155988573761
0.03006012024048096,0.45687934375259187,0.3116225559996252,0.12023430888849641,0.3106225559996252
0.03106212424849699,0.46799139617261065,0.32255737825695474,0.12688970602474972,0.32155737825695474
0.03206412825651302,0.4788872458755391,0.3335165540604327,0.1336365599131637,0.3325165540604327
0.033066132264529056,0.48957088212443833,0.3444961484922038,0.14046910202301763,0.3434961484922038
0.03406813627254509,0.5000462245923661,0.3554918001710292,0.14738173571561217,0.3544918001710292
0.03507014028056112,0.510317124506101,0.3664987213048376,0.1543690322467767,0.3654987213048376
0.03607214428857715,0.520387365772213,0.3775117012142272,0.16142572684912984,0.3765117012142272
0.03707414829659318,0.5302606660857607,0.3885251136021885,0.16854671489269396,0.3875251136021885
0.038076152304609215,0.5399406780218395,0.39953292780765637,0.17572704812246295,0.39853292780765637
0.03907815631262525,0.5494309901102562,0.4105287242339868,0.18296193097157012,0.4095287242339868
0.04008016032064128,0.5587351278935464,0.42150571408809046,0.1902467169487006,0.42050571408809045
0.041082164328657314,0.5678565549686001,0.43245676350251105,0.19757690509843498,0.43145676350251105
0.04208416833667334,0.576798674012111,0.44337442204188204,0.20494813653321367,0.44237442204188204
0.04308617234468937,0.5855648277901081,0.45425095551836414,0.21235619103565054,0.45325095551836414
0.044088176352705406,0.5941583001517706,0.46507838295922976,0.21979698372992518,0.46407838295922976
0.04509018036072144,0.6025823170077906,0.4758485174858088,0.22726656182102437,0.4748485174858088
0.04609218436873747,0.6108400472934683,0.48655301077847873,0.23476110140060263,0.48555301077847873
0.047094188376753505,0.618934603916804,0.49718340071984246,0.24227690431827129,0.49618340071984246
0.04809619238476953,0.6268690446917623,0.5077311617299557,0.24981039511712308,0.5067311617299557
0.049098196392785565,0.6346463732569705,0.5181877572361758,0.2573581180323459,0.5171877572361758
0.0501002004008016,0.6422695399800169,0.528544693658102,0.2649167340517635,0.527544693658102
0.05110220440881763,0.6497414428475983,0.5387935752376923,0.2724830180371966,0.5377935752376923
0.052104208416833664,0.6570649283417059,0.5489261590076986,0.2800538559055275,0.5479261590076986
0.0531062124248497,0.6642427923020549,0.5589344091698152,0.28762624186838087,0.5579344091698152
0.05410821643286573,0.6712777807749551,0.5688105501484664,0.295197275729352,0.5678105501484664
0.055110220440881756,0.6781725908488395,0.5785471175975083,0.30276416023772956,0.5775471175975083
0.05611222444889779,0.6849298714766313,0.5881370066653453,0.310324198497678,0.5871370066653453
0.05711422845691382,0.6915522242851386,0.5975735168684281,0.317874791431853,0.5965735168684281
0.058116232464929855,0.6980422043716926,0.606850392982752,0.32541343529846084,0.605850392982752
0.05911823647294589,0.7044023210881803,0.6159618614359126,0.33293771926076066,0.6149618614359126
0.06012024048096192,0.7106350388127024,0.6249026617666185,0.3404453230080561,0.6239026617666185
0.06112224448897795,0.7167427777089894,0.633668072811478,0.3479340144272052,0.632668072811478
0.06212424849699398,0.722727914473811,0.6422539333778932,0.3554016473237306,0.6412539333778932
0.06312625250501001,0.7285927830724973,0.6506566572637511,0.3628461591915846,0.6496566572637511
0.06412825651302605,0.7343396754628111,0.6588732425867209,0.3702655690306882,0.6578732425867209
0.06513026052104208,0.7399708423072839,0.6669012754851198,0.3776579752113243,0.6659012754851198
0.06613226452905811,0.7454884936742399,0.6747389283462819,0.38502155338453564,0.6737389283462819
0.06713426853707415,0.750894799727627,0.6823849528044356,0.392354554437638,0.6813849528044356
0.06813627254509018,0.756191891405872,0.6897236496284915,0.39965530249402736,0.6887236496284915
0.06913827655310621,0.7613818610898715,0.6967903955712486,0.40692219295641957,0.6957903955712486
0.07014028056112225,0.7664667632603328,0.7037729263815866,0.41415369059273005,0.7027729263815866
0.07114228456913826,0.7714486151445699,0.7106701185437314,0.42134832766376107,0.7096701185437314
0.0721442885771543,0.7763293973529694,0.7174808751153766,0.42850470209192826,0.7164808751153766
0.07314629258517033,0.7811110545052223,0.7242041296821413,0.43562147567022336,0.7232041296821413
0.07414829659318636,0.7857954958465315,0.7308388501429373,0.4426973723106714,0.7298388501429373
0.0751503006012024,0.7903845958538908,0.7373840423209953,0.4497311763315037,0.7363840423209953
0.07615230460921843,0.7948801948326417,0.743838753395462,0.4567217307823321,0.742838753395462
0.07715430861723446,0.7992840995033929,0.750202075148521,0.46366793580656945,0.749202075148521
0.0781563126252505,0.8035980835795072,0.7564731470233359,0.47056874704041,0.7554731470233359
0.07915831663326653,0.8078238883352444,0.7626511589883117,0.4774231740476351,0.7616511589883117
0.08016032064128256,0.8119632231647494,0.7687353542036499,0.484230278789584,0.7677353542036499
0.0811623246492986,0.8160177661319762,0.7747250314865035,0.49098917412957976,0.7737250314865035
0.08216432865731463,0.8199891645117351,0.7806195475716202,0.49769902237117297,0.7796195475716202
0.08316633266533066,0.8238790353219438,0.7864183191647895,0.5043590338295153,0.7854183191647895
0.08416833667334668,0.8276889658472697,0.7921208247870708,0.5109684654352484,0.7911208247870708
0.08517034068136271,0.8314205141542416,0.7977266064082766,0.5175266193702459,0.7967266064082766
0.08617234468937875,0.8350752095980107,0.8032352708688911,0.5240328417346098,0.8022352708688911
0.08717434869739478,0.8386545533208389,0.8086464910901509,0.530486521244287,0.8076464910901509
0.08817635270541081,0.842160018742487,0.8139600070727475,0.5368870879587252,0.8129600070727475
0.08917835671342685,0.8455930520425805,0.8191756266851733,0.5432340120379541,0.8181756266851733
0.09018036072144288,0.8489550726351228,0.8242932262434814,0.5495268025285374,0.8232932262434814
0.09118236472945891,0.8522474736352242,0.8293127508847798,0.5557650061777929,0.8283127508847798
0.09218436873747494,0.8554716223182207,0.8342342147375329,0.5619482062757547,0.8332342147375329
0.09318637274549098,0.858628860571241,0.8390577008922662,0.56807602152429,0.8380577008922662
0.09418837675350701,0.8617205053373959,0.8437833611770015,0.5741481049328645,0.8427833611770015
0.09519038076152304,0.8647478490526478,0.8484114157422409,0.5801641427403907,0.8474114157422409
0.09619238476953906,0.8677121600755231,0.8529421524610037,0.5861238533626675,0.8519421524610037
0.0971943887775551,0.8706146831097321,0.8573759261498797,0.5920269863648688,0.8563759261498797
0.09819639278557113,0.873456639619839,0.8617131576176702,0.5978733214585988,0.8607131576176702
0.09919839679358716,0.8762392282400774,0.8659543325486408,0.6036626675230092,0.8649543325486408
0.1002004008016032,0.878963625176412,0.8701000002278844,0.6093948616494903,0.8691000002278844
0.10120240480961923,0.8816309846019481,0.8741507721167238,0.6150697682094546,0.8731507721167238
0.10220440881763526,0.8842424390458116,0.8781073202865017,0.6206872779447576,0.8771073202865017
0.1032064128256513,0.8867990997755837,0.8819703757194186,0.6262473070802815,0.8809703757194186
0.10420841683366733,0.8893020571733887,0.8857407264854107,0.6317497964582307,0.8847407264854107
0.10521042084168336,0.8917523811057366,0.8894192158043319,0.637194710693693,0.8884192158043319
0.1062124248496994,0.8941511212872267,0.8930067400029322,0.6425820373510389,0.8920067400029322
0.10721442885771543,0.8964993076381985,0.8965042463762881,0.6479117861407208,0.8964993076381985
0.10821643286573146,0.8987979506364216,0.8999127309634737,0.6531839881360519,0.8987979506364216
0.10921843687374748,0.9010480416629162,0.9032332362473511,0.6583986950095477,0.9010480416629162
0.11022044088176351,0.9032505533420114,0.9064668487884096,0.6635559782884364,0.9032505533420114
0.11122244488977955,0.9054064398757204,0.9096146968025429,0.6686559286289306,0.9054064398757204
0.11222444889779558,0.9075166373725033,0.9126779476925905,0.6736986551088557,0.9075166373725033
0.11322645290581161,0.9095820641705514,0.9156578055434308,0.6786842845382849,0.9095820641705514
0.11422845691382764,0.9116036211556184,0.9185555085901509,0.6836129607877568,0.9116036211556184
0.11523046092184368,0.9135821920735496,0.9213723266687558,0.6884848441337563,0.9135821920735496
0.11623246492985971,0.9155186438375262,0.9241095586585107,0.6933001106210429,0.9155186438375262
0.11723446893787574,0.91741382683017,0.9267685299248654,0.6980589514415168,0.91741382683017
0.11823647294589178,0.9192685752005312,0.9293505897714761,0.7027615723292293,0.9192685752005312
0.11923847695390781,0.9210837071560961,0.931857108909613,0.7074081929712353,0.9210837071560961
0.12024048096192384,0.9228600252498377,0.934289476952747,0.711999046433905,0.9228600252498377
0.12124248496993988,0.9245983166624417,0.9366490999438275,0.716534378604411,0.9245983166624417
0.1222444889779559,0.9262993534797302,0.9389373979222103,0.7210144476470166,0.9262993534797302
0.12324649298597193,0.9279638929654147,0.9411558025368731,0.7254395234738936,0.9279638929654147
0.12424849699398796,0.9295926778291935,0.9433057547119644,0.7298098872301105,0.9295926778291935
0.125250501002004,0.9311864364903281,0.9453887023703758,0.7341258307925261,0.9311864364903281
0.12625250501002003,0.932745883336709,0.9474060982204202,0.7383876562822458,0.932745883336709
0.12725450901803606,0.9342717189795451,0.9493593976103252,0.7425956755903858,0.9342717189795451
0.1282565130260521,0.9357646305036802,0.9512500564546257,0.7467502099168093,0.9357646305036802
0.12925851703406813,0.9372252917136776,0.9530795292361836,0.7508515893216021,0.9372252917136776
0.13026052104208416,0.9386543633756641,0.9548492670869199,0.7549001522889458,0.9386543633756641
0.1312625250501002,0.9400524934550789,0.9565607159500229,0.7588962453031826,0.9400524934550789
0.13226452905811623,0.9414203173503164,0.9582153148257524,0.7628402224367326,0.9414203173503164
0.13326653306613226,0.9427584581224006,0.9598144941026686,0.7667324449496651,0.9427584581224006
0.1342685370741483,0.9440675267206892,0.9613596739755089,0.7705732809006065,0.9440675267206892
0.13527054108216433,0.9453481222047322,0.962852262950652,0.7743631047687825,0.9453481222047322
0.13627254509018036,0.9466008319622842,0.9642936564395659,0.7781022970868946,0.9466008319622842
0.1372745490981964,0.9478262319235974,0.9656852354403771,0.7817912440846376,0.9478262319235974
0.13827655310621242,0.949024886771991,0.9670283653072059,0.7854303373425687,0.949024886771991
0.13927855711422846,0.9501973501508174,0.9683243946066907,0.7890199734561392,0.9501973501508174
0.1402805611222445,0.9513441648668253,0.9695746540606875,0.7925605537096128,0.9513441648668253
0.1412825651302605,0.9524658630900337,0.970780455573953,0.7960524837596893,0.9524658630900337
0.14228456913827653,0.9535629665501225,0.9719430913452355,0.7994961733285703,0.9535629665501225
0.14328657314629256,0.9546359867294412,0.9730638330600605,0.8028920359062858,0.9546359867294412
0.1442885771543086,0.955685425052646,0.9741439311631771,0.8062404884620341,0.955685425052646
0.14529058116232463,0.9567117730730602,0.975184614208524,0.8095419511643547,0.9567117730730602
0.14629258517034066,0.9577155126557918,0.9761870882843482,0.812796847109918,0.9577155126557918
0.1472945891783567,0.9586971161576565,0.9771525365109667,0.8160056020607239,0.9586971161576565
0.14829659318637273,0.9596570466039611,0.9780821186085507,0.8191686441895165,0.9596570466039611
0.14929859719438876,0.960595757862213,0.9789769705322151,0.8222864038332317,0.960595757862213
0.1503006012024048,0.9615136948127926,0.9798382041715887,0.8253593132542804,0.9615136948127926
0.15130260521042083,0.9624112935166345,0.9806669071119811,0.8283878064094752,0.9624112935166345
0.15230460921843686,0.9632889813799687,0.9814641424542305,0.8313723187264236,0.9632889813799687
0.1533066132264529,0.9641471773161849,0.9822309486902951,0.8343132868872206,0.9641471773161849
0.15430861723446893,0.9649862919048539,0.9829683396316147,0.8372111486192534,0.9649862919048539
0.15531062124248496,0.9658067275479468,0.9836773043872802,0.8400663424929462,0.9658067275479468
0.156312625250501,0.9666088786233036,0.9843588073890748,0.8428793077262778,0.9666088786233036
0.15731462925851702,0.967393131635411,0.9850137884604927,0.8456504839959222,0.967393131635411
0.15831663326653306,0.9681598653635147,0.9856431629268467,0.8483803112548355,0.9681598653635147
0.1593186372745491,0.9689094510071148,0.9862478217636477,0.8510692295561311,0.9689094510071148
0.16032064128256512,0.9696422523288849,0.9868286317805046,0.8537176788830951,0.9696422523288849
0.16132264529058116,0.9703586257950716,0.987386435837858,0.8563260989851917,0.9703586257950716
0.1623246492985972,0.9710589207134055,0.9879220530939319,0.85889492921991,0.9710589207134055
0.16332665330661322,0.9717434793685588,0.9884362792793576,0.8614246084002971,0.9717434793685588
0.16432865731462926,0.972412637155194,0.9889298869970277,0.8639155746480396,0.972412637155194
0.1653306613226453,0.9730667227086599,0.9894036260448387,0.8663682652519692,0.9730667227086599
0.16633266533066132,0.9737060580333534,0.9898582237590339,0.8687831165318356,0.9737060580333534
0.16733466933867733,0.974330958628794,0.9902943853759855,0.8711605637072233,0.974330958628794
0.16833667334669336,0.974941733613442,0.9907127944103344,0.8735010407714714,0.974941733613442
0.1693386773547094,0.9755386858463128,0.9911141130475282,0.8758049803704852,0.9755386858463128
0.17034068136272543,0.9761221120464204,0.9914989825488747,0.8780728136863086,0.9761221120464204
0.17134268537074146,0.9766923029100611,0.991868023667303,0.8803049703253101,0.9766923029100611
0.1723446893787575,0.9772495432260231,0.9922218370722076,0.8825018782109122,0.9772495432260231
0.17334669338677353,0.9777941119886964,0.9925610037817185,0.8846639634806861,0.9777941119886964
0.17434869739478956,0.9783262825091807,0.9928860856009767,0.8867916503877562,0.9783262825091807
0.1753507014028056,0.9788463225243627,0.9931976255649495,0.8888853612063448,0.9788463225243627
0.17635270541082163,0.9793544943040619,0.9934961483845438,0.8909455161414045,0.9793544943040619
0.17735470941883766,0.979851054756207,0.9937821608947283,0.8929725332421683,0.979851054756207
0.1783567134268537,0.9803362555301492,0.9940561525036016,0.8949668283195747,0.9803362555301492
0.17935871743486972,0.9808103431180728,0.9943185956412864,0.8969288148674046,0.9808103431180728
0.18036072144288576,0.9812735589546036,0.9945699462077467,0.8988589039870863,0.9812735589546036
0.1813627254509018,0.9817261395145771,0.9948106440185616,0.9007575043160099,0.9817261395145771
0.18236472945891782,0.9821683164090673,0.9950411132479117,0.9026250219593168,0.9821683164090673
0.18336673346693386,0.9826003164796379,0.9952617628679532,0.9044618604250073,0.9826003164796379
0.1843687374749499,0.9830223618909084,0.9954729870839688,0.9062684205623338,0.9830223618909084
0.18537074148296592,0.9834346702214056,0.995675165764606,0.9080451005033283,0.9834346702214056
0.18637274549098196,0.9838374545527899,0.9958686648667205,0.9097922956074398,0.9838374545527899
0.187374749498998,0.9842309235574158,0.996053836854247,0.9115103984091262,0.9842309235574158
0.18837675350701402,0.9846152815843315,0.9962310211107319,0.9131997985683875,0.9846152815843315
0.18937875751503006,0.984990728743666,0.9964005443450559,0.914860882824085,0.984990728743666
0.1903807615230461,0.985357460989503,0.9965627209900778,0.9164940349500348,0.985357460989503
0.19138276553106212,0.9857156702012061,0.9967178535938296,0.9180996357137337,0.9857156702012061
0.19238476953907813,0.9860655442632766,0.9968662332030724,0.9196780628376965,0.9860655442632766
0.19338677354709416,0.9864072671437153,0.9970081397389328,0.9212296909632751,0.9864072671437153
0.1943887775551102,0.9867410189709688,0.9971438423645012,0.9227548916169379,0.9867410189709688
0.19539078156312623,0.9870669761094304,0.9972735998441917,0.9242540331788873,0.9870669761094304
0.19639278557114226,0.9873853112335651,0.9973976608947926,0.9257274808539833,0.9873853112335651
0.1973947895791583,0.9876961934006655,0.997516264528113,0.9271755966448928,0.9876961934006655
0.19839679358717432,0.9879997881222486,0.99762964038515,0.9285987393273796,0.9879997881222486
0.19939879759519036,0.9882962574341341,0.9977380090617688,0.9299972644276884,0.9882962574341341
0.2004008016032064,0.9885857599652277,0.9978415824258869,0.931371524201958,0.9885857599652277
0.20140280561122242,0.9888684510050278,0.997940563926172,0.9327218676175963,0.9888684510050278
0.20240480961923846,0.9891444825698701,0.998035148892279,0.934048640336548,0.9891444825698701
0.2034068136272545,0.9894140034679348,0.9981255248266852,0.935352184700402,0.9894140034679348
0.20440881763527052,0.9896771593630541,0.9982118716881987,0.9366328397172873,0.9896771593630541
0.20541082164328656,0.9899340928373261,0.9982943621672136,0.9378909410504926,0.9899340928373261
0.2064128256513026,0.9901849434525506,0.9983731619527978,0.9391268210087477,0.9901849434525506
0.20741482965931862,0.9904298478105157,0.9984484299917271,0.9403408085381154,0.9904298478105157
0.20841683366733466,0.9906689396121634,0.998520318739593,0.9415332292154556,0.9906689396121634
0.2094188376753507,0.9909023497156434,0.9985889744040951,0.9427044052433927,0.9909023497156434
0.21042084168336672,0.9911302061932693,0.9986545371806481,0.9438546554467354,0.9911302061932693
0.21142284569138275,0.9913526343874046,0.9987171414804505,0.9449842952703047,0.9913526343874046
0.2124248496993988,0.991569756965302,0.9987769161511659,0.9460936367781269,0.991569756965302
0.21342685370741482,0.9917816939729116,0.9988339846903636,0.9471829886539416,0.9917816939729116
0.21442885771543085,0.9919885628876629,0.9988884654518607,0.9482526562029663,0.9919885628876629
0.2154308617234469,0.9921904786702495,0.9989404718451352,0.9493029413548829,0.9921904786702495
0.21643286573146292,0.9923875538154417,0.9989901125279762,0.9503341426680098,0.9923875538154417
0.21743486973947895,0.9925798984019383,0.9990374915925295,0.9513465553346093,0.9925798984019383
0.21843687374749496,0.9927676201412596,0.9990827087448878,0.9523404711872792,0.9927676201412596
0.219438877755511,0.99295082442572,0.999125859478409,0.9533161787064018,0.99295082442572
0.22044088176352702,0.9931296143754834,0.9991670352409192,0.9542739630286049,0.9931296143754834
0.22144288577154306,0.9933040908847364,0.9992063235959784,0.955214105956208,0.9933040908847364
0.2224448897795591,0.9934743526669559,0.9992438083783373,0.9561368859675832,0.9934743526669559
0.22344689378757512,0.9936404962993401,0.9992795698438031,0.9570425782284437,0.9936404962993401
0.22444889779559116,0.9938026162663623,0.9993136848136154,0.9579314546039689,0.9938026162663623
0.2254509018036072,0.9939608050025213,0.9993462268135558,0.9588037836717886,0.9939608050025213
0.22645290581162322,0.9941151529342371,0.9993772662078825,0.9596598307357318,0.9941151529342371
0.22745490981963926,0.9942657485209807,0.9994068703283193,0.9604998578403725,0.9942657485209807
0.2284569138276553,0.9944126782955773,0.9994351035981786,0.9613241237862724,0.9944126782955773
0.22945891783567132,0.9945560269037655,0.99946202765184,0.9621328841459548,0.9945560269037655
0.23046092184368736,0.9946958771429646,0.9994877014496709,0.9629263912805174,0.9946958771429646
0.2314629258517034,0.9948323100003263,0.9995121813885972,0.9637048943569174,0.9948323100003263
0.23246492985971942,0.9949654046900155,0.9995355214083983,0.9644686393658303,0.9949654046900155
0.23346693386773545,0.9950952386898068,0.999557773093945,0.9652178691401296,0.9950952386898068
0.2344689378757515,0.9952218877769374,0.9995789857734377,0.9659528233738859,0.9952218877769374
0.23547094188376752,0.9953454260632972,0.9995992066128537,0.9666737386419262,0.9953454260632972
0.23647294589178355,0.9954659260299042,0.9996184807066676,0.967380848419867,0.9954659260299042
0.2374749498997996,0.9955834585607427,0.9996368511650366,0.9680743831046558,0.9955834585607427
0.23847695390781562,0.9956980929759056,0.999654359197508,0.9687545700355298,0.9956980929759056
0.23947895791583165,0.9958098970641316,0.9996710441934442,0.9694216335154441,0.9958098970641316
0.24048096192384769,0.9959189371146653,0.9996869437992044,0.9700757948328649,0.9959189371146653
0.24148296593186372,0.9960252779485352,0.9997020939922792,0.970717272283987,0.9960252779485352
0.24248496993987975,0.9961289829491825,0.9997165291524082,0.9713462811952741,0.9961289829491825
0.24348697394789579,0.9962301140925235,0.9997302821298694,0.9719630339463784,0.9962301140925235
0.2444889779559118,0.9963287319763887,0.9997433843109659,0.9725677399933408,0.9963287319763887
0.24549098196392782,0.9964248958494211,0.9997558656808943,0.9731606058921334,0.9964248958494211
0.24649298597194386,0.9965186636393658,0.9997677548840093,0.9737418353224416,0.9965186636393658
0.2474949899799599,0.9966100919808317,0.9997790792816514,0.9743116291117353,0.9966100919808317
0.24849699398797592,0.9966992362425012,0.999789865007599,0.9748701852595817,0.9966992362425012
0.24949899799599196,0.9967861505537908,0.9998001370212252,0.9754176989621713,0.9967861505537908
0.250501002004008,0.9968708878309891,0.9998099191584626,0.9759543626370576,0.9968708878309891
0.251503006012024,0.9969534998028828,0.9998192341806645,0.9764803659480935,0.9969534998028828
0.25250501002004005,0.9970340370358765,0.999828103821434,0.9769958958305454,0.9970340370358765
0.2535070140280561,0.9971125489586024,0.9998365488314954,0.977501136516358,0.9971125489586024
0.2545090180360721,0.9971890838860441,0.9998445890216878,0.977996269559564,0.9971890838860441
0.25551102204408815,0.9972636890431872,0.9998522433041683,0.9784814738618344,0.9972636890431872
0.2565130260521042,0.9973364105881977,0.9998595297318802,0.9789569256981409,0.9973364105881977
0.2575150300601202,0.9974072936351307,0.9998664655363526,0.9794227987425154,0.9974072936351307
0.25851703406813625,0.9974763822761847,0.9998730671639021,0.979879264093897,0.9974763822761847
0.2595190380761523,0.9975437196035181,0.9998793503103085,0.9803264903020616,0.9975437196035181
0.2605210420841683,0.9976093477306306,0.9998853299540208,0.9807646433936178,0.9976093477306306
0.26152304609218435,0.997673307813305,0.9998910203879399,0.9811938868980429,0.997673307813305
0.2625250501002004,0.9977356400701292,0.9998964352498452,0.981614381873759,0.9977356400701292
0.2635270541082164,0.997796383802614,0.9999015875515305,0.9820262869342469,0.997796383802614
0.26452905811623245,0.9978555774149052,0.9999064897066887,0.9824297582741748,0.9978555774149052
0.2655310621242485,0.9979132584330882,0.9999111535575926,0.9828249496955265,0.9979132584330882
0.2665330661322645,0.9979694635241066,0.9999155904006272,0.9832120126337272,0.9979694635241066
0.26753507014028055,0.9980242285143026,0.9999198110107268,0.9835910961837617,0.9980242285143026
0.2685370741482966,0.9980775884075815,0.9999238256647582,0.9839623471262705,0.9980775884075815
0.2695390781563126,0.9981295774032053,0.9999276441638828,0.9843259099536075,0.9981295774032053
0.27054108216432865,0.9981802289132157,0.9999312758549449,0.9846819268958523,0.9981802289132157
0.2715430861723447,0.9982295755795209,0.9999347296509431,0.9850305379467872,0.9982295755795209
0.2725450901803607,0.9982776492906257,0.9999380140506057,0.9853718808898108,0.9982776492906257
0.27354709418837675,0.9983244811980182,0.9999411371571049,0.9857060913237816,0.9983244811980182
0.2745490981963928,0.9983701017322192,0.9999441066959525,0.9860333026887872,0.9983701017322192
0.2755511022044088,0.9984145406185122,0.9999469300321199,0.9863536462918414,0.9984145406185122
0.27655310621242485,0.9984578268923507,0.9999496141864052,0.9866672513324937,0.9984578268923507
0.2775551102204409,0.9984999889144437,0.9999521658510747,0.9869742449283372,0.9984999889144437
0.2785571142284569,0.9985410543855263,0.9999545914048118,0.9872747521404136,0.9985410543855263
0.27955911823647295,0.9985810503608413,0.9999568969270184,0.9875688959985237,0.9985810503608413
0.280561122244489,0.9986200032643187,0.9999590882114812,0.9878567975264213,0.9986200032643187
0.281563126252505,0.9986579389024547,0.9999611707794258,0.9881385757668819,0.9986579389024547
0.282565130260521,0.9986948824779041,0.9999631498919899,0.9884143478066464,0.9986948824779041
0.283567134268537,0.9987308586028061,0.9999650305621576,0.9886842288012503,0.9987308586028061
0.28456913827655306,0.998765891311822,0.9999668175661502,0.9889483319997062,0.998765891311822
0.2855711422845691,0.9988000040749004,0.9999685154543072,0.9892067687690461,0.9988000040749004
0.2865731462925851,0.9988332198097845,0.9999701285614888,0.989459648618727,0.9988332198097845
0.28757515030060116,0.998865560894263,0.9999716610170158,0.9897070792248918,0.998865560894263
0.2885771543086172,0.9988970491781565,0.9999731167541553,0.9899491664544681,0.9988970491781565
0.2895791583166332,0.9989277059950513,0.9999744995191808,0.9901860143891131,0.9989277059950513
0.29058116232464926,0.9989575521738006,0.9999758128800317,0.9904177253490037,0.9989575521738006
0.2915831663326653,0.9989866080497836,0.9999770602345871,0.9906443999164687,0.9989866080497836
0.2925851703406813,0.9990148934759191,0.9999782448185558,0.9908661369594417,0.9990148934759191
0.29358717434869736,0.9990424278334504,0.9999793697130088,0.9910830336547456,0.9990424278334504
0.2945891783567134,0.9990692300425115,0.999980437851584,0.9912951855112149,0.9990692300425115
0.2955911823647294,0.99909531857247,0.9999814520273603,0.9915026863926402,0.99909531857247
0.29659318637274545,0.999120711452046,0.9999824148994156,0.991705628540527,0.999120711452046
0.2975951903807615,0.9991454262792161,0.9999833289990838,0.9919041025966744,0.9991454262792161
0.2985971943887775,0.9991694802309166,0.9999841967359379,0.9920981976255784,0.9991694802309166
0.29959919839679355,0.9991928900725424,0.9999850204034987,0.9922880011366499,0.9991928900725424
0.3006012024048096,0.9992156721672374,0.9999858021846787,0.9924735991062398,0.9992156721672374
0.3016032064128256,0.9992378424849839,0.9999865441569721,0.9926550759994699,0.9992378424849839
0.30260521042084165,0.9992594166115133,0.9999872482974203,0.9928325147918869,0.9992594166115133
0.3036072144288577,0.9992804097570218,0.999987916487348,0.9930059969909204,0.9992804097570218
0.3046092184368737,0.9993008367646964,0.9999885505168742,0.9931756026571391,0.9993008367646964
0.30561122244488975,0.9993207121190564,0.9999891520892167,0.9933414104253132,0.9993207121190564
0.3066132264529058,0.9993400499541242,0.9999897228248034,0.993503497525284,0.9993400499541242
0.3076152304609218,0.999358864061429,0.9999902642652039,0.9936619398026459,0.999358864061429
0.30861723446893785,0.9993771678978178,0.9999907778768565,0.9938168117392059,0.9993771678978178
0.3096192384769539,0.9993949745931112,0.9999912650546386,0.9939681864732584,0.9993949745931112
0.3106212424849699,0.9994122969575964,0.9999917271252704,0.994116135819659,0.9994122969575964
0.31162324649298595,0.9994291474893612,0.9999921653505636,0.9942607302896995,0.9994291474893612
0.312625250501002,0.9994455383814599,0.9999925809305126,0.9944020391107732,0.9994455383814599
0.313627254509018,0.9994614815289281,0.9999929750062412,0.9945401302458371,0.9994614815289281
0.31462925851703405,0.9994769885356509,0.9999933486628202,0.9946750704126808,0.9994769885356509
0.3156312625250501,0.9994920707210849,0.9999937029319551,0.994806925102992,0.9994920707210849
0.3166332665330661,0.9995067391268243,0.9999940387945383,0.9949357586012088,0.9995067391268243
0.31763527054108215,0.9995210045230262,0.9999943571830843,0.9950616340031716,0.9995210045230262
0.3186372745490982,0.9995348774147034,0.9999946589840578,0.9951846132345776,0.9995348774147034
0.3196392785571142,0.9995483680478825,0.9999949450400949,0.9953047570692339,0.9995483680478825
0.32064128256513025,0.999561486415616,0.9999952161521087,0.9954221251470964,0.999561486415616
0.3216432865731463,0.999574242263867,0.9999954730812992,0.9955367759921075,0.999574242263867
0.3226452905811623,0.9995866450972699,0.9999957165510753,0.9956487670298395,0.9995866450972699
0.32364729458917835,0.9995987041847687,0.9999959472488873,0.9957581546049341,0.9995987041847687
0.3246492985971944,0.9996104285651213,0.9999961658279641,0.9958649939983326,0.9996104285651213
0.3256513026052104,0.9996218270522825,0.9999963729089694,0.9959693394443039,0.9996218270522825
0.32665330661322645,0.9996329082406801,0.9999965690815864,0.9960712441472797,0.9996329082406801
0.3276553106212425,0.9996436805103701,0.9999967549060294,0.9961707602984886,0.9996436805103701
0.3286573146292585,0.9996541520320743,0.9999969309144734,0.9962679390923831,0.9996541520320743
0.32965931863727455,0.9996643307721046,0.9999970976124187,0.9963628307428661,0.9996643307721046
0.3306613226452906,0.9996742244971866,0.9999972554799963,0.9964554844993281,0.9996742244971866
0.3316633266533066,0.999683840779178,0.9999974049732125,0.9965459486624855,0.999683840779178
0.33266533066132264,0.9996931869996729,0.999997546525127,0.9966342706000156,0.9996931869996729
0.3336673346693386,0.9997022703545015,0.9999976805469702,0.9967204967619916,0.9997022703545015
0.33466933867735466,0.9997110978581465,0.9999978074292256,0.9968046726961386,0.9997110978581465
0.3356713426853707,0.9997196763480501,0.9999979275426476,0.9968868430628858,0.9997196763480501
0.3366733466933867,0.9997280124888177,0.9999980412392263,0.9969670516502183,0.9997280124888177
0.33767535070140275,0.9997361127763408,0.9999981488531151,0.9970453413883478,0.9997361127763408
0.3386773547094188,0.9997439835418278,0.9999982507015175,0.9971217543641953,0.9997439835418278
0.3396793587174348,0.9997516309557343,0.9999983470855189,0.9971963318356712,0.9997516309557343
0.34068136272545085,0.999759061031607,0.999998438290882,0.9972691142457709,0.999759061031607
0.3416833667334669,0.9997662796298479,0.999998524588808,0.9973401412364868,0.9997662796298479
0.3426853707414829,0.9997732924613951,0.9999986062366651,0.997409451662538,0.9997732924613951
0.34368737474949895,0.9997801050913123,0.9999986834786713,0.9974770836049037,0.9997801050913123
0.344689378757515,0.9997867229422961,0.999998756546545,0.9975430743841753,0.9997867229422961
0.345691382765531,0.9997931512981129,0.9999988256601307,0.997607460573731,0.9997931512981129
0.34669338677354705,0.9997993953069592,0.9999988910279974,0.9976702780127332,0.9997993953069592
0.3476953907815631,0.9998054599847352,0.9999989528479966,0.9977315618189344,0.9998054599847352
0.3486973947895791,0.9998113502182465,0.9999990113077954,0.9977913464013072,0.9998113502182465
0.34969939879759515,0.9998170707683384,0.9999990665853901,0.9978496654725026,0.9998170707683384
0.3507014028056112,0.9998226262729613,0.9999991188495959,0.997906552061137,0.9998226262729613
0.3517034068136272,0.9998280212501576,0.999999168260505,0.9979620385238922,0.9998280212501576
0.35270541082164325,0.9998332601009778,0.9999992149699193,0.998016156557445,0.9998332601009778
0.3537074148296593,0.9998383471123428,0.9999992591217751,0.9980689372102348,0.9998383471123428
0.3547094188376753,0.9998432864598351,0.9999993008525415,0.9981204108940586,0.9998432864598351
0.35571142284569135,0.9998480822104225,0.9999993402915957,0.9981706073954916,0.9998480822104225
0.3567134268537074,0.9998527383251163,0.9999993775615759,0.9982195558871402,0.9998527383251163
0.3577154308617234,0.9998572586615769,0.9999994127787283,0.9982672849387381,0.9998572586615769
0.35871743486973945,0.9998616469766617,0.9999994460532352,0.9983138225280792,0.9998616469766617
0.3597194388777555,0.9998659069289023,0.9999994774895199,0.99835919605178,0.9998659069289023
0.3607214428857715,0.9998700420809261,0.9999995071865331,0.9984034323358787,0.9998700420809261
0.36172344689378755,0.9998740559018308,0.9999995352380383,0.9984465576462878,0.9998740559018308
0.3627254509018036,0.9998779517695038,0.9999995617328811,0.9984885976990876,0.9998779517695038
0.3637274549098196,0.9998817329728771,0.9999995867552338,0.998529577670653,0.9998817329728771
0.36472945891783565,0.9998854027141325,0.9999996103848331,0.9985695222076295,0.9998854027141325
0.3657314629258517,0.9998889641108624,0.9999996326972103,0.9986084554367627,0.9998889641108624
0.3667334669338677,0.9998924201981795,0.9999996537639113,0.9986464009745772,0.9998924201981795
0.36773547094188375,0.9998957739307718,0.9999996736526985,0.998683381936898,0.9998957739307718
0.3687374749498998,0.9998990281849045,0.9999996924277397,0.9987194209482217,0.9998990281849045
0.3697394789579158,0.9999021857603881,0.9999997101497989,0.9987545401509537,0.9999021857603881
0.37074148296593185,0.9999052493824981,0.9999997268764163,0.9987887612144964,0.9999052493824981
0.3717434869739479,0.9999082217038409,0.9999997426620695,0.9988221053441888,0.9999082217038409
0.3727454909819639,0.9999111053061757,0.9999997575583291,0.9988545932901017,0.9999111053061757
0.37374749498997994,0.9999139027022036,0.9999997716140141,0.9988862453557054,0.9999139027022036
0.374749498997996,0.9999166163373127,0.9999997848753374,0.9989170814063939,0.9999166163373127
0.375751503006012,0.999919248591273,0.9999997973860385,0.9989471208778682,0.999919248591273
0.37675350701402804,0.9999218017798935,0.9999998091875082,0.9989763827843817,0.9999218017798935
0.3777555110220441,0.9999242781566452,0.9999998203189139,0.9990048857268609,0.9999242781566452
0.3787575150300601,0.9999266799142479,0.999999830817321,0.9990326479008946,0.9999266799142479
0.37975951903807614,0.9999290091862104,0.9999998407178,0.9990596871045853,0.9999290091862104
0.3807615230460922,0.9999312680483332,0.9999998500535242,0.9990860207462675,0.9999312680483332
0.3817635270541082,0.9999334585201837,0.9999998588558753,0.9991116658521119,0.9999334585201837
0.38276553106212424,0.9999355825665371,0.9999998671545415,0.9991366390736013,0.9999355825665371
0.3837675350701403,0.9999376420987728,0.9999998749776013,0.999160956694873,0.9999376420987728
0.38476953907815625,0.9999396389762388,0.9999998823516061,0.9991846346399417,0.9999396389762388
0.3857715430861723,0.9999415750075922,0.999999889301665,0.9992076884798076,0.9999415750075922
0.3867735470941883,0.9999434519521051,0.9999998958515242,0.9992301334394444,0.9999434519521051
0.38777555110220435,0.999945271520926,0.9999999020236304,0.9992519844046563,0.999945271520926
0.3887775551102204,0.9999470353783259,0.999999907839204,0.9992732559288319,0.9999470353783259
0.3897795591182364,0.9999487451429132,0.9999999133183088,0.9992939622395844,0.9999487451429132
0.39078156312625245,0.9999504023888107,0.9999999184799098,0.9993141172452681,0.9999504023888107
0.3917835671342685,0.9999520086468052,0.999999923341928,0.9993337345413842,0.9999520086468052
0.3927855711422845,0.9999535654054736,0.9999999279212979,0.9993528274168814,0.9999535654054736
0.39378757515030055,0.9999550741122865,0.9999999322340273,0.9993714088603523,0.9999550741122865
0.3947895791583166,0.9999565361746734,0.9999999362952414,0.9993894915661099,0.9999565361746734
0.3957915831663326,0.9999579529610636,0.9999999401192263,0.9994070879401595,0.9999579529610636
0.39679358717434865,0.9999593258019075,0.9999999437194778,0.999424210106074,0.9999593258019075
0.3977955911823647,0.9999606559906756,0.9999999471087483,0.9994408699107656,0.9999606559906756
0.3987975951903807,0.9999619447848235,0.9999999502990832,0.9994570789301492,0.9999619447848235
0.39979959919839675,0.999963193406732,0.9999999533018534,0.9994728484747014,0.999963193406732
0.4008016032064128,0.9999644030446351,0.9999999561277989,0.999488189594935,0.9999644030446351
0.4018036072144288,0.999965574853521,0.9999999587870628,0.9995031130867682,0.999965574853521
0.40280561122244485,0.9999667099560087,0.9999999612892241,0.9995176294967977,0.9999667099560087
0.4038076152304609,0.999967809443195,0.9999999636433204,0.9995317491274689,0.999967809443195
0.4048096192384769,0.9999688743754953,0.9999999658578835,0.9995454820421669,0.9999688743754953
0.40581162324649295,0.999969905783461,0.9999999679409713,0.9995588380702138,0.999969905783461
0.406813627254509,0.999970904668568,0.9999999699001886,0.9995718268117649,0.999970904668568
0.407815631262525,0.9999718720039854,0.9999999717427075,0.9995844576426174,0.9999718720039854
0.40881763527054105,0.9999728087353341,0.999999973475296,0.9995967397189388,0.9999728087353341
0.4098196392785571,0.9999737157814275,0.9999999751043447,0.9996086819819103,0.9999737157814275
0.4108216432865731,0.9999745940349813,0.9999999766358819,0.9996202931622722,0.9999745940349813
0.41182364729458915,0.9999754443633111,0.9999999780755907,0.999631581784789,0.9999754443633111
0.4128256513026052,0.999976267609015,0.9999999794288318,0.9996425561726382,0.999976267609015
0.4138276553106212,0.999977064590644,0.9999999807006648,0.9996532244517177,0.999977064590644
0.41482965931863724,0.9999778361033442,0.9999999818958623,0.9996635945548649,0.9999778361033442
0.4158316633266533,0.9999785829194825,0.9999999830189187,0.9996736742259933,0.9999785829194825
0.4168336673346693,0.9999793057892682,0.9999999840740741,0.9996834710241672,0.9999793057892682
0.41783567134268534,0.999980005441354,0.9999999850653281,0.9996929923275898,0.999980005441354
0.4188376753507014,0.9999806825834182,0.9999999859964522,0.9997022453375152,0.9999806825834182
0.4198396793587174,0.9999813379027274,0.9999999868709974,0.9997112370820815,0.9999813379027274
0.42084168336673344,0.9999819720666973,0.9999999876923091,0.9997199744200805,0.9999819720666973
0.4218436873747495,0.9999825857234368,0.999999988463546,0.9997284640446569,0.9999825857234368
0.4228456913827655,0.9999831795022703,0.9999999891876826,0.999736712486924,0.9999831795022703
0.42384769539078154,0.9999837540142478,0.9999999898675191,0.9997447261195148,0.9999837540142478
0.4248496993987976,0.9999843098526487,0.9999999905056935,0.9997525111600697,0.9999843098526487
0.4258517034068136,0.9999848475934714,0.9999999911046927,0.9997600736746539,0.9999848475934714
0.42685370741482964,0.9999853677959079,0.9999999916668627,0.9997674195811094,0.9999853677959079
0.4278557114228457,0.9999858710027973,0.9999999921944057,0.9997745546523287,0.9999858710027973
0.4288577154308617,0.999986357741085,0.9999999926893979,0.9997814845194846,0.999986357741085
0.42985971943887774,0.9999868285222617,0.9999999931537963,0.9997882146751873,0.9999868285222617
0.4308617234468938,0.9999872838427898,0.9999999935894449,0.9997947504765778,0.9999872838427898
0.4318637274549098,0.9999877241845139,0.9999999939980756,0.9998010971483566,0.9999877241845139
0.43286573146292584,0.9999881500150706,0.9999999943813176,0.9998072597857598,0.9999881500150706
0.4338677354709419,0.9999885617882889,0.9999999947407092,0.9998132433574793,0.9999885617882889
0.4348697394789579,0.9999889599445698,0.9999999950776989,0.999819052708515,0.9999889599445698
0.43587174348697394,0.9999893449112555,0.9999999953936435,0.9998246925629659,0.9999893449112555
0.4368737474949899,0.9999897171029994,0.9999999956898205,0.9998301675267806,0.9999897171029994
0.43787575150300595,0.9999900769221313,0.9999999959674405,0.9998354820904525,0.9999900769221313
0.438877755511022,0.9999904247589835,0.9999999962276329,0.999840640631634,0.9999904247589835
0.439879759519038,0.9999907609922379,0.9999999964714608,0.9998456474177272,0.9999907609922379
0.44088176352705405,0.9999910859892591,0.9999999966999287,0.9998505066084145,0.9999910859892591
0.4418837675350701,0.999991400106407,0.999999996913981,0.9998552222581294,0.999991400106407
0.4428857715430861,0.9999917036893448,0.9999999971145017,0.9998597983184779,0.9999917036893448
0.44388777555110215,0.9999919970733452,0.9999999973023219,0.9998642386406172,0.9999919970733452
0.4448897795591182,0.9999922805835885,0.9999999974782265,0.9998685469775868,0.9999922805835885
0.4458917835671342,0.9999925545354471,0.9999999976429544,0.9998727269865824,0.9999925545354471
0.44689378757515025,0.9999928192347575,0.9999999977971947,0.9998767822311824,0.9999928192347575
0.4478957915831663,0.999993074978098,0.9999999979415962,0.9998807161835378,0.999993074978098
0.4488977955911823,0.9999933220530572,0.9999999980767718,0.9998845322265146,0.9999933220530572
0.44989979959919835,0.9999935607384852,0.9999999982032973,0.9998882336557842,0.9999935607384852
0.4509018036072144,0.999993791304742,0.9999999983217105,0.9998918236818705,0.999993791304742
0.4519038076152304,0.9999940140139426,0.9999999984325151,0.9998953054321603,0.9999940140139426
0.45290581162324645,0.9999942291202023,0.99999999853619,0.9998986819528751,0.9999942291202023
0.4539078156312625,0.9999944368698583,0.9999999986331835,0.9999019562109868,0.9999944368698583
0.4549098196392785,0.9999946375016923,0.999999998723913,0.999905131096099,0.9999946375016923
0.45591182364729455,0.9999948312471543,0.9999999988087711,0.9999082094222942,0.9999948312471543
0.4569138276553106,0.9999950183305754,0.999999998888129,0.9999111939299382,0.9999950183305754
0.4579158316633266,0.9999951989693737,0.999999998962336,0.9999140872874445,0.9999951989693737
0.45891783567134264,0.9999953733742503,0.9999999990317164,0.9999168920929947,0.9999953733742503
0.4599198396793587,0.9999955417493868,0.9999999990965732,0.9999196108762326,0.9999955417493868
0.4609218436873747,0.999995704292642,0.999999999157196,0.9999222460999229,0.999995704292642
0.46192384769539074,0.9999958611957321,0.9999999992138559,0.9999248001615629,0.9999958611957321
0.4629258517034068,0.9999960126444056,0.9999999992668033,0.9999272753949615,0.9999960126444056
0.4639278557114228,0.9999961588186224,0.9999999993162729,0.9999296740717909,0.9999961588186224
0.46492985971943884,0.9999962998927295,0.9999999993624894,0.9999319984031054,0.9999962998927295
0.4659318637274549,0.9999964360356205,0.9999999994056631,0.9999342505408174,0.9999964360356205
0.4669338677354709,0.9999965674108925,0.9999999994459868,0.9999364325791413,0.9999965674108925
0.46793587174348694,0.9999966941770078,0.9999999994836423,0.9999385465560158,0.9999966941770078
0.468937875751503,0.9999968164874492,0.9999999995188031,0.9999405944544911,0.9999968164874492
0.469939879759519,0.9999969344908627,0.9999999995516321,0.9999425782040804,0.9999969344908627
0.47094188376753504,0.9999970483311997,0.9999999995822787,0.9999444996820805,0.9999970483311997
0.4719438877755511,0.9999971581478574,0.9999999996108813,0.9999463607148685,0.9999971581478574
0.4729458917835671,0.9999972640758216,0.9999999996375748,0.9999481630791752,0.9999972640758216
0.47394789579158314,0.9999973662457928,0.9999999996624853,0.9999499085033157,0.9999973662457928
0.4749498997995992,0.9999974647843116,0.9999999996857277,0.999951598668397,0.9999974647843116
0.4759519038076152,0.9999975598138849,0.9999999997074073,0.9999532352095016,0.9999975598138849
0.47695390781563124,0.9999976514531157,0.9999999997276297,0.9999548197168524,0.9999976514531157
0.4779559118236473,0.9999977398168117,0.9999999997464915,0.9999563537369324,0.9999977398168117
0.4789579158316633,0.9999978250160989,0.9999999997640804,0.9999578387735885,0.9999978250160989
0.47995991983967934,0.9999979071585354,0.9999999997804776,0.9999592762891121,0.9999979071585354
0.48096192384769537,0.9999979863482242,0.9999999997957638,0.9999606677052987,0.9999979863482242
0.4819639278557114,0.9999980626859144,0.9999999998100151,0.9999620144044734,0.9999980626859144
0.48296593186372744,0.9999981362690965,0.9999999998232968,0.9999633177304909,0.9999981362690965
0.48396793587174347,0.9999982071921089,0.9999999998356714,0.9999645789897257,0.9999982071921089
0.4849699398797595,0.9999982755462369,0.9999999998472014,0.999965799452035,0.9999982755462369
0.48597194388777554,0.9999983414197999,0.9999999998579446,0.999966980351692,0.9999983414197999
0.48697394789579157,0.9999984048982427,0.9999999998679517,0.9999681228882995,0.9999984048982427
0.48797595190380755,0.9999984660642218,0.9999999998772688,0.9999692282276865,0.9999984660642218
0.4889779559118236,0.9999985249977045,0.999999999885948,0.9999702975027934,0.9999985249977045
0.4899799599198396,0.9999985817760321,0.999999999894029,0.9999713318145059,0.9999985817760321
0.49098196392785565,0.9999986364740114,0.9999999999015499,0.9999723322324999,0.9999986364740114
0.4919839679358717,0.9999986891639963,0.9999999999085502,0.9999732997960572,0.9999986891639963
0.4929859719438877,0.9999987399159597,0.9999999999150676,0.9999742355148574,0.9999987399159597
0.49398797595190375,0.9999987887975623,0.9999999999211323,0.9999751403697472,0.9999987887975623
0.4949899799599198,0.9999988358742302,0.9999999999267729,0.999976015313504,0.9999988358742302
0.4959919839679358,0.9999988812092273,0.9999999999320199,0.9999768612715778,0.9999988812092273
0.49699398797595185,0.9999989248637201,0.9999999999369027,0.99997767914281,0.9999989248637201
0.4979959919839679,0.9999989668968372,0.9999999999414437,0.9999784698001316,0.9999989668968372
0.4989979959919839,0.9999990073657389,0.9999999999456639,0.999979234091256,0.9999990073657389
0.5,0.9999990463256836,0.9999999999495889,0.9999799728393555,0.9999990463256836


==> Paper/plots/plot_datap.csv <==
x,p,r1,r2,r3,r4
0.00000,0.00000,0.00000,nan,0.00000,0.00000
0.00234,0.00100,0.01983,0.01001,0.00019,0.00901
0.00467,0.00200,0.03929,0.02002,0.00074,0.01902
0.00701,0.00300,0.05838,0.03005,0.00165,0.02905
0.00934,0.00400,0.07711,0.04008,0.00290,0.03908
0.01168,0.00501,0.09548,0.05012,0.00448,0.04912
0.01401,0.00601,0.11351,0.06018,0.00638,0.05918
0.01635,0.00701,0.13119,0.07025,0.00858,0.06925
0.01869,0.00801,0.14854,0.08035,0.01107,0.07935
0.02102,0.00901,0.16556,0.09048,0.01385,0.08948
0.02336,0.01001,0.18226,0.10062,0.01689,0.09962
0.02569,0.01101,0.19864,0.11080,0.02020,0.10980
0.02803,0.01201,0.21470,0.12101,0.02375,0.12001
0.03036,0.01301,0.23046,0.13125,0.02754,0.13025
0.03270,0.01401,0.24592,0.14152,0.03157,0.14052
0.03504,0.01502,0.26109,0.15183,0.03581,0.15083
0.03737,0.01602,0.27596,0.16218,0.04026,0.16118
0.03971,0.01702,0.29055,0.17257,0.04492,0.17157
0.04204,0.01802,0.30486,0.18300,0.04977,0.18200
0.04438,0.01902,0.31890,0.19347,0.05480,0.19247
0.04671,0.02002,0.33266,0.20398,0.06000,0.20298
0.04905,0.02102,0.34617,0.21453,0.06538,0.21353
0.05138,0.02202,0.35941,0.22512,0.07091,0.22412
0.05372,0.02302,0.37239,0.23576,0.07660,0.23476
0.05606,0.02402,0.38513,0.24644,0.08243,0.24544
0.05839,0.02503,0.39762,0.25715,0.08839,0.25615
0.06073,0.02603,0.40987,0.26791,0.09449,0.26691
0.06306,0.02703,0.42188,0.27870,0.10071,0.27770
0.06540,0.02803,0.43366,0.28954,0.10704,0.28854
0.06773,0.02903,0.44521,0.30040,0.11349,0.29940
0.07007,0.03003,0.45654,0.31129,0.12004,0.31029
0.07241,0.03103,0.46765,0.32222,0.12668,0.32122
0.07474,0.03203,0.47854,0.33317,0.13342,0.33217
0.07708,0.03303,0.48922,0.34413,0.14024,0.34313
0.07941,0.03403,0.49969,0.35512,0.14715,0.35412
0.08175,0.03504,0.50996,0.36611,0.15412,0.36511
0.08408,0.03604,0.52003,0.37711,0.16117,0.37611
0.08642,0.03704,0.52990,0.38812,0.16828,0.38712
0.08876,0.03804,0.53958,0.39911,0.17545,0.39811
0.09109,0.03904,0.54906,0.41010,0.18268,0.40910
0.09343,0.04004,0.55837,0.42107,0.18995,0.42007
0.09576,0.04104,0.56749,0.43201,0.19728,0.43101
0.09810,0.04204,0.57643,0.44292,0.20464,0.44192
0.10043,0.04304,0.58519,0.45378,0.21204,0.45278
0.10277,0.04404,0.59378,0.46460,0.21947,0.46360
0.10511,0.04505,0.60221,0.47536,0.22693,0.47436
0.10744,0.04605,0.61046,0.48606,0.23442,0.48506
0.10978,0.04705,0.61856,0.49669,0.24192,0.49569
0.11211,0.04805,0.62649,0.50723,0.24945,0.50623
0.11445,0.04905,0.63427,0.51768,0.25699,0.51668
0.11678,0.05005,0.64189,0.52803,0.26454,0.52703
0.11912,0.05105,0.64936,0.53827,0.27210,0.53727
0.12145,0.05205,0.65669,0.54840,0.27966,0.54740
0.12379,0.05305,0.66387,0.55841,0.28722,0.55741
0.12613,0.05405,0.67090,0.56828,0.29479,0.56728
0.12846,0.05506,0.67780,0.57801,0.30235,0.57701
0.13080,0.05606,0.68455,0.58760,0.30990,0.58660
0.13313,0.05706,0.69118,0.59704,0.31744,0.59604
0.13547,0.05806,0.69767,0.60632,0.32498,0.60532
0.13780,0.05906,0.70403,0.61543,0.33249,0.61443
0.14014,0.06006,0.71026,0.62437,0.33999,0.62337
0.14248,0.06106,0.71637,0.63314,0.34748,0.63214
0.14481,0.06206,0.72236,0.64173,0.35494,0.64073
0.14715,0.06306,0.72823,0.65013,0.36238,0.64913
0.14948,0.06406,0.73397,0.65835,0.36979,0.65735
0.15182,0.06507,0.73961,0.66638,0.37718,0.66538
0.15415,0.06607,0.74513,0.67423,0.38454,0.67323
0.15649,0.06707,0.75054,0.68188,0.39186,0.68088
0.15883,0.06807,0.75583,0.68924,0.39916,0.68824
0.16116,0.06907,0.76103,0.69630,0.40642,0.69530
0.16350,0.07007,0.76611,0.70329,0.41365,0.70229
0.16583,0.07107,0.77110,0.71018,0.42084,0.70918
0.16817,0.07207,0.77598,0.71699,0.42799,0.71599
0.17050,0.07307,0.78076,0.72372,0.43510,0.72272
0.17284,0.07407,0.78545,0.73035,0.44217,0.72935
0.17518,0.07508,0.79004,0.73690,0.44920,0.73590
0.17751,0.07608,0.79454,0.74335,0.45619,0.74235
0.17985,0.07708,0.79895,0.74971,0.46313,0.74871
0.18218,0.07808,0.80326,0.75599,0.47003,0.75499
0.18452,0.07908,0.80749,0.76217,0.47688,0.76117
0.18685,0.08008,0.81163,0.76825,0.48369,0.76725
0.18919,0.08108,0.81569,0.77424,0.49044,0.77324
0.19152,0.08208,0.81967,0.78014,0.49715,0.77914
0.19386,0.08308,0.82356,0.78594,0.50381,0.78494
0.19620,0.08408,0.82737,0.79165,0.51041,0.79065
0.19853,0.08509,0.83111,0.79725,0.51697,0.79625
0.20087,0.08609,0.83476,0.80276,0.52347,0.80176
0.20320,0.08709,0.83835,0.80818,0.52993,0.80718
0.20554,0.08809,0.84185,0.81350,0.53633,0.81250
0.20787,0.08909,0.84529,0.81871,0.54267,0.81771
0.21021,0.09009,0.84866,0.82384,0.54896,0.82284
0.21255,0.09109,0.85195,0.82886,0.55520,0.82786
0.21488,0.09209,0.85518,0.83379,0.56138,0.83279
0.21722,0.09309,0.85834,0.83861,0.56751,0.83761
0.21955,0.09409,0.86143,0.84334,0.57358,0.84234
0.22189,0.09510,0.86446,0.84798,0.57959,0.84698
0.22422,0.09610,0.86743,0.85251,0.58555,0.85151
0.22656,0.09710,0.87034,0.85695,0.59146,0.85595
0.22890,0.09810,0.87318,0.86129,0.59730,0.86029
0.23123,0.09910,0.87597,0.86554,0.60309,0.86454
0.23357,0.10010,0.87869,0.86969,0.60882,0.86869
0.23590,0.10110,0.88136,0.87375,0.61450,0.87275
0.23824,0.10210,0.88398,0.87771,0.62012,0.87671
0.24057,0.10310,0.88654,0.88158,0.62568,0.88058
0.24291,0.10410,0.88904,0.88535,0.63118,0.88435
0.24525,0.10511,0.89150,0.88904,0.63663,0.88804
0.24758,0.10611,0.89390,0.89263,0.64201,0.89163
0.24992,0.10711,0.89625,0.89613,0.64734,0.89513
0.25225,0.10811,0.89855,0.89955,0.65262,0.89855
0.25459,0.10911,0.90080,0.90288,0.65783,0.90080
0.25692,0.11011,0.90301,0.90612,0.66299,0.90301
0.25926,0.11111,0.90517,0.90927,0.66809,0.90517
0.26159,0.11211,0.90728,0.91234,0.67314,0.90728
0.26393,0.11311,0.90935,0.91532,0.67812,0.90935
0.26627,0.11411,0.91138,0.91823,0.68305,0.91138
0.26860,0.11512,0.91336,0.92105,0.68793,0.91336
0.27094,0.11612,0.91530,0.92380,0.69274,0.91530
0.27327,0.11712,0.91719,0.92646,0.69750,0.91719
0.27561,0.11812,0.91905,0.92905,0.70221,0.91905
0.27794,0.11912,0.92087,0.93156,0.70686,0.92087
0.28028,0.12012,0.92265,0.93400,0.71145,0.92265
0.28262,0.12112,0.92439,0.93637,0.71599,0.92439
0.28495,0.12212,0.92609,0.93866,0.72047,0.92609
0.28729,0.12312,0.92776,0.94089,0.72490,0.92776
0.28962,0.12412,0.92939,0.94304,0.72927,0.92939
0.29196,0.12513,0.93099,0.94513,0.73359,0.93099
0.29429,0.12613,0.93255,0.94716,0.73785,0.93255
0.29663,0.12713,0.93408,0.94911,0.74206,0.93408
0.29897,0.12813,0.93558,0.95101,0.74622,0.93558
0.30130,0.12913,0.93704,0.95285,0.75032,0.93704
0.30364,0.13013,0.93847,0.95462,0.75438,0.93847
0.30597,0.13113,0.93987,0.95634,0.75838,0.93987
0.30831,0.13213,0.94124,0.95800,0.76232,0.94124
0.31064,0.13313,0.94258,0.95960,0.76622,0.94258
0.31298,0.13413,0.94389,0.96116,0.77006,0.94389
0.31532,0.13514,0.94518,0.96265,0.77385,0.94518
0.31765,0.13614,0.94643,0.96410,0.77760,0.94643
0.31999,0.13714,0.94766,0.96550,0.78129,0.94766
0.32232,0.13814,0.94886,0.96685,0.78493,0.94886
0.32466,0.13914,0.95004,0.96815,0.78852,0.95004
0.32699,0.14014,0.95118,0.96940,0.79207,0.95118
0.32933,0.14114,0.95231,0.97061,0.79556,0.95231
0.33166,0.14214,0.95341,0.97178,0.79901,0.95341
0.33400,0.14314,0.95448,0.97291,0.80241,0.95448
0.33634,0.14414,0.95554,0.97399,0.80576,0.95554
0.33867,0.14515,0.95656,0.97504,0.80907,0.95656
0.34101,0.14615,0.95757,0.97604,0.81232,0.95757
0.34334,0.14715,0.95855,0.97701,0.81554,0.95855
0.34568,0.14815,0.95952,0.97795,0.81870,0.95952
0.34801,0.14915,0.96046,0.97885,0.82182,0.96046
0.35035,0.15015,0.96138,0.97971,0.82490,0.96138
0.35269,0.15115,0.96228,0.98054,0.82793,0.96228
0.35502,0.15215,0.96316,0.98134,0.83092,0.96316
0.35736,0.15315,0.96402,0.98212,0.83387,0.96402
0.35969,0.15415,0.96486,0.98286,0.83677,0.96486
0.36203,0.15516,0.96568,0.98357,0.83963,0.96568
0.36436,0.15616,0.96648,0.98425,0.84244,0.96648
0.36670,0.15716,0.96727,0.98491,0.84522,0.96727
0.36904,0.15816,0.96804,0.98555,0.84795,0.96804
0.37137,0.15916,0.96879,0.98615,0.85064,0.96879
0.37371,0.16016,0.96953,0.98674,0.85330,0.96953
0.37604,0.16116,0.97024,0.98730,0.85591,0.97024
0.37838,0.16216,0.97095,0.98784,0.85848,0.97095
0.38071,0.16316,0.97163,0.98835,0.86101,0.97163
0.38305,0.16416,0.97230,0.98885,0.86351,0.97230
0.38539,0.16517,0.97296,0.98933,0.86597,0.97296
0.38772,0.16617,0.97360,0.98978,0.86838,0.97360
0.39006,0.16717,0.97423,0.99022,0.87077,0.97423
0.39239,0.16817,0.97484,0.99064,0.87311,0.97484
0.39473,0.16917,0.97544,0.99105,0.87542,0.97544
0.39706,0.17017,0.97602,0.99143,0.87769,0.97602
0.39940,0.17117,0.97660,0.99181,0.87993,0.97660
0.40174,0.17217,0.97715,0.99216,0.88213,0.97715
0.40407,0.17317,0.97770,0.99250,0.88429,0.97770
0.40641,0.17417,0.97823,0.99283,0.88642,0.97823
0.40874,0.17518,0.97876,0.99314,0.88852,0.97876
0.41108,0.17618,0.97927,0.99344,0.89058,0.97927
0.41341,0.17718,0.97976,0.99373,0.89262,0.97976
0.41575,0.17818,0.98025,0.99401,0.89461,0.98025
0.41808,0.17918,0.98073,0.99427,0.89658,0.98073
0.42042,0.18018,0.98119,0.99453,0.89851,0.98119
0.42276,0.18118,0.98164,0.99477,0.90042,0.98164
0.42509,0.18218,0.98209,0.99500,0.90229,0.98209
0.42743,0.18318,0.98252,0.99522,0.90413,0.98252
0.42976,0.18418,0.98295,0.99543,0.90594,0.98295
0.43210,0.18519,0.98336,0.99564,0.90772,0.98336
0.43443,0.18619,0.98376,0.99583,0.90947,0.98376
0.43677,0.18719,0.98416,0.99602,0.91119,0.98416
0.43911,0.18819,0.98454,0.99620,0.91288,0.98454
0.44144,0.18919,0.98492,0.99637,0.91455,0.98492
0.44378,0.19019,0.98529,0.99653,0.91619,0.98529
0.44611,0.19119,0.98565,0.99669,0.91779,0.98565
0.44845,0.19219,0.98600,0.99684,0.91938,0.98600
0.45078,0.19319,0.98634,0.99698,0.92093,0.98634
0.45312,0.19419,0.98668,0.99712,0.92246,0.98668
0.45546,0.19520,0.98700,0.99725,0.92396,0.98700
0.45779,0.19620,0.98732,0.99737,0.92544,0.98732
0.46013,0.19720,0.98764,0.99749,0.92689,0.98764
0.46246,0.19820,0.98794,0.99761,0.92832,0.98794
0.46480,0.19920,0.98824,0.99772,0.92972,0.98824
0.46713,0.20020,0.98853,0.99782,0.93110,0.98853
0.46947,0.20120,0.98881,0.99792,0.93245,0.98881
0.47181,0.20220,0.98909,0.99802,0.93378,0.98909
0.47414,0.20320,0.98936,0.99811,0.93509,0.98936
0.47648,0.20420,0.98962,0.99819,0.93637,0.98962
0.47881,0.20521,0.98988,0.99828,0.93763,0.98988
0.48115,0.20621,0.99013,0.99836,0.93887,0.99013
0.48348,0.20721,0.99038,0.99843,0.94009,0.99038
0.48582,0.20821,0.99062,0.99851,0.94129,0.99062
0.48815,0.20921,0.99085,0.99857,0.94246,0.99085
0.49049,0.21021,0.99108,0.99864,0.94361,0.99108
0.49283,0.21121,0.99131,0.99870,0.94475,0.99131
0.49516,0.21221,0.99152,0.99876,0.94586,0.99152
0.49750,0.21321,0.99174,0.99882,0.94695,0.99174
0.49983,0.21421,0.99194,0.99888,0.94803,0.99194
0.50217,0.21522,0.99215,0.99893,0.94908,0.99215
0.50450,0.21622,0.99235,0.99898,0.95011,0.99235
0.50684,0.21722,0.99254,0.99903,0.95113,0.99254
0.50918,0.21822,0.99273,0.99907,0.95213,0.99273
0.51151,0.21922,0.99291,0.99912,0.95310,0.99291
0.51385,0.22022,0.99309,0.99916,0.95406,0.99309
0.51618,0.22122,0.99327,0.99920,0.95501,0.99327
0.51852,0.22222,0.99344,0.99924,0.95593,0.99344
0.52085,0.22322,0.99360,0.99927,0.95684,0.99360
0.52319,0.22422,0.99377,0.99931,0.95773,0.99377
0.52553,0.22523,0.99393,0.99934,0.95861,0.99393
0.52786,0.22623,0.99408,0.99937,0.95947,0.99408
0.53020,0.22723,0.99423,0.99940,0.96031,0.99423
0.53253,0.22823,0.99438,0.99943,0.96114,0.99438
0.53487,0.22923,0.99452,0.99946,0.96195,0.99452
0.53720,0.23023,0.99466,0.99948,0.96275,0.99466
0.53954,0.23123,0.99480,0.99951,0.96353,0.99480
0.54188,0.23223,0.99493,0.99953,0.96429,0.99493
0.54421,0.23323,0.99507,0.99955,0.96504,0.99507
0.54655,0.23423,0.99519,0.99957,0.96578,0.99519
0.54888,0.23524,0.99532,0.99959,0.96651,0.99532
0.55122,0.23624,0.99544,0.99961,0.96722,0.99544
0.55355,0.23724,0.99556,0.99963,0.96791,0.99556
0.55589,0.23824,0.99567,0.99965,0.96859,0.99567
0.55822,0.23924,0.99578,0.99967,0.96926,0.99578
0.56056,0.24024,0.99589,0.99968,0.96992,0.99589
0.56290,0.24124,0.99600,0.99970,0.97056,0.99600
0.56523,0.24224,0.99610,0.99971,0.97120,0.99610
0.56757,0.24324,0.99621,0.99973,0.97181,0.99621
0.56990,0.24424,0.99630,0.99974,0.97242,0.99630
0.57224,0.24525,0.99640,0.99975,0.97302,0.99640
0.57457,0.24625,0.99650,0.99976,0.97360,0.99650
0.57691,0.24725,0.99659,0.99978,0.97417,0.99659
0.57925,0.24825,0.99668,0.99979,0.97473,0.99668
0.58158,0.24925,0.99676,0.99980,0.97528,0.99676
0.58392,0.25025,0.99685,0.99981,0.97582,0.99685
0.58625,0.25125,0.99693,0.99982,0.97635,0.99693
0.58859,0.25225,0.99701,0.99983,0.97687,0.99701
0.59092,0.25325,0.99709,0.99983,0.97737,0.99709
0.59326,0.25425,0.99717,0.99984,0.97787,0.99717
0.59560,0.25526,0.99724,0.99985,0.97836,0.99724
0.59793,0.25626,0.99732,0.99986,0.97884,0.99732
0.60027,0.25726,0.99739,0.99986,0.97930,0.99739
0.60260,0.25826,0.99746,0.99987,0.97976,0.99746
0.60494,0.25926,0.99753,0.99988,0.98021,0.99753
0.60727,0.26026,0.99759,0.99988,0.98065,0.99759
0.60961,0.26126,0.99766,0.99989,0.98108,0.99766
0.61195,0.26226,0.99772,0.99990,0.98150,0.99772
0.61428,0.26326,0.99778,0.99990,0.98192,0.99778
0.61662,0.26426,0.99784,0.99991,0.98232,0.99784
0.61895,0.26527,0.99790,0.99991,0.98272,0.99790
0.62129,0.26627,0.99795,0.99991,0.98311,0.99795
0.62362,0.26727,0.99801,0.99992,0.98349,0.99801
0.62596,0.26827,0.99806,0.99992,0.98386,0.99806
0.62829,0.26927,0.99812,0.99993,0.98423,0.99812
0.63063,0.27027,0.99817,0.99993,0.98459,0.99817
0.63297,0.27127,0.99822,0.99993,0.98494,0.99822
0.63530,0.27227,0.99826,0.99994,0.98528,0.99826
0.63764,0.27327,0.99831,0.99994,0.98562,0.99831
0.63997,0.27427,0.99836,0.99994,0.98594,0.99836
0.64231,0.27528,0.99840,0.99995,0.98627,0.99840
0.64464,0.27628,0.99845,0.99995,0.98658,0.99845
0.64698,0.27728,0.99849,0.99995,0.98689,0.99849
0.64932,0.27828,0.99853,0.99995,0.98719,0.99853
0.65165,0.27928,0.99857,0.99996,0.98749,0.99857
0.65399,0.28028,0.99861,0.99996,0.98778,0.99861
0.65632,0.28128,0.99865,0.99996,0.98806,0.99865
0.65866,0.28228,0.99868,0.99996,0.98834,0.99868
0.66099,0.28328,0.99872,0.99996,0.98861,0.99872
0.66333,0.28428,0.99876,0.99997,0.98887,0.99876
0.66567,0.28529,0.99879,0.99997,0.98913,0.99879
0.66800,0.28629,0.99882,0.99997,0.98939,0.99882
0.67034,0.28729,0.99886,0.99997,0.98964,0.99886
0.67267,0.28829,0.99889,0.99997,0.98988,0.99889
0.67501,0.28929,0.99892,0.99997,0.99012,0.99892
0.67734,0.29029,0.99895,0.99998,0.99035,0.99895
0.67968,0.29129,0.99898,0.99998,0.99058,0.99898
0.68202,0.29229,0.99901,0.99998,0.99080,0.99901
0.68435,0.29329,0.99903,0.99998,0.99102,0.99903
0.68669,0.29429,0.99906,0.99998,0.99123,0.99906
0.68902,0.29530,0.99909,0.99998,0.99144,0.99909
0.69136,0.29630,0.99911,0.99998,0.99165,0.99911
0.69369,0.29730,0.99914,0.99998,0.99185,0.99914
0.69603,0.29830,0.99916,0.99998,0.99204,0.99916
0.69837,0.29930,0.99919,0.99998,0.99223,0.99919
0.70013,0.30030,0.99921,0.99999,0.99242,0.99921
0.70056,0.30130,0.99923,0.99999,0.99260,0.99923
0.70099,0.30230,0.99925,0.99999,0.99278,0.99925
0.70142,0.30330,0.99927,0.99999,0.99295,0.99927
0.70184,0.30430,0.99929,0.99999,0.99312,0.99929
0.70227,0.30531,0.99931,0.99999,0.99329,0.99931
0.70270,0.30631,0.99933,0.99999,0.99345,0.99933
0.70313,0.30731,0.99935,0.99999,0.99361,0.99935
0.70356,0.30831,0.99937,0.99999,0.99377,0.99937
0.70399,0.30931,0.99939,0.99999,0.99392,0.99939
0.70442,0.31031,0.99941,0.99999,0.99407,0.99941
0.70485,0.31131,0.99942,0.99999,0.99422,0.99942
0.70528,0.31231,0.99944,0.99999,0.99436,0.99944
0.70571,0.31331,0.99946,0.99999,0.99450,0.99946
0.70613,0.31431,0.99947,0.99999,0.99463,0.99947
0.70656,0.31532,0.99949,0.99999,0.99477,0.99949
0.70699,0.31632,0.99950,0.99999,0.99490,0.99950
0.70742,0.31732,0.99952,0.99999,0.99502,0.99952
0.70785,0.31832,0.99953,0.99999,0.99515,0.99953
0.70828,0.31932,0.99954,0.99999,0.99527,0.99954
0.70871,0.32032,0.99956,1.00000,0.99538,0.99956
0.70914,0.32132,0.99957,1.00000,0.99550,0.99957
0.70957,0.32232,0.99958,1.00000,0.99561,0.99958
0.71000,0.32332,0.99959,1.00000,0.99572,0.99959
0.71042,0.32432,0.99961,1.00000,0.99583,0.99961
0.71085,0.32533,0.99962,1.00000,0.99594,0.99962
0.71128,0.32633,0.99963,1.00000,0.99604,0.99963
0.71171,0.32733,0.99964,1.00000,0.99614,0.99964
0.71214,0.32833,0.99965,1.00000,0.99624,0.99965
0.71257,0.32933,0.99966,1.00000,0.99633,0.99966
0.71300,0.33033,0.99967,1.00000,0.99643,0.99967
0.71343,0.33133,0.99968,1.00000,0.99652,0.99968
0.71386,0.33233,0.99969,1.00000,0.99661,0.99969
0.71429,0.33333,0.99970,1.00000,0.99669,0.99970
0.71471,0.33433,0.99971,1.00000,0.99678,0.99971
0.71514,0.33534,0.99972,1.00000,0.99686,0.99972
0.71557,0.33634,0.99973,1.00000,0.99694,0.99973
0.71600,0.33734,0.99973,1.00000,0.99702,0.99973
0.71643,0.33834,0.99974,1.00000,0.99710,0.99974
0.71686,0.33934,0.99975,1.00000,0.99717,0.99975
0.71729,0.34034,0.99976,1.00000,0.99724,0.99976
0.71772,0.34134,0.99976,1.00000,0.99732,0.99976
0.71815,0.34234,0.99977,1.00000,0.99739,0.99977
0.71858,0.34334,0.99978,1.00000,0.99745,0.99978
0.71900,0.34434,0.99978,1.00000,0.99752,0.99978
0.71943,0.34535,0.99979,1.00000,0.99759,0.99979
0.71986,0.34635,0.99980,1.00000,0.99765,0.99980
0.72029,0.34735,0.99980,1.00000,0.99771,0.99980
0.72072,0.34835,0.99981,1.00000,0.99777,0.99981
0.72115,0.34935,0.99982,1.00000,0.99783,0.99982
0.72158,0.35035,0.99982,1.00000,0.99789,0.99982
0.72201,0.35135,0.99983,1.00000,0.99794,0.99983
0.72244,0.35235,0.99983,1.00000,0.99800,0.99983
0.72287,0.35335,0.99984,1.00000,0.99805,0.99984
0.72329,0.35435,0.99984,1.00000,0.99810,0.99984
0.72372,0.35536,0.99985,1.00000,0.99815,0.99985
0.72415,0.35636,0.99985,1.00000,0.99820,0.99985
0.72458,0.35736,0.99986,1.00000,0.99825,0.99986
0.72501,0.35836,0.99986,1.00000,0.99830,0.99986
0.72544,0.35936,0.99986,1.00000,0.99834,0.99986
0.72587,0.36036,0.99987,1.00000,0.99839,0.99987
0.72630,0.36136,0.99987,1.00000,0.99843,0.99987
0.72673,0.36236,0.99988,1.00000,0.99847,0.99988
0.72716,0.36336,0.99988,1.00000,0.99851,0.99988
0.72758,0.36436,0.99988,1.00000,0.99856,0.99988
0.72801,0.36537,0.99989,1.00000,0.99859,0.99989
0.72844,0.36637,0.99989,1.00000,0.99863,0.99989
0.72887,0.36737,0.99989,1.00000,0.99867,0.99989
0.72930,0.36837,0.99990,1.00000,0.99871,0.99990
0.72973,0.36937,0.99990,1.00000,0.99874,0.99990
0.73016,0.37037,0.99990,1.00000,0.99878,0.99990
0.73059,0.37137,0.99991,1.00000,0.99881,0.99991
0.73102,0.37237,0.99991,1.00000,0.99884,0.99991
0.73145,0.37337,0.99991,1.00000,0.99887,0.99991
0.73187,0.37437,0.99992,1.00000,0.99891,0.99992
0.73230,0.37538,0.99992,1.00000,0.99894,0.99992
0.73273,0.37638,0.99992,1.00000,0.99897,0.99992
0.73316,0.37738,0.99992,1.00000,0.99899,0.99992
0.73359,0.37838,0.99993,1.00000,0.99902,0.99993
0.73402,0.37938,0.99993,1.00000,0.99905,0.99993
0.73445,0.38038,0.99993,1.00000,0.99908,0.99993
0.73488,0.38138,0.99993,1.00000,0.99910,0.99993
0.73531,0.38238,0.99993,1.00000,0.99913,0.99993
0.73574,0.38338,0.99994,1.00000,0.99915,0.99994
0.73616,0.38438,0.99994,1.00000,0.99918,0.99994
0.73659,0.38539,0.99994,1.00000,0.99920,0.99994
0.73702,0.38639,0.99994,1.00000,0.99922,0.99994
0.73745,0.38739,0.99994,1.00000,0.99924,0.99994
0.73788,0.38839,0.99995,1.00000,0.99927,0.99995
0.73831,0.38939,0.99995,1.00000,0.99929,0.99995
0.73874,0.39039,0.99995,1.00000,0.99931,0.99995
0.73917,0.39139,0.99995,1.00000,0.99933,0.99995
0.73960,0.39239,0.99995,1.00000,0.99935,0.99995
0.74003,0.39339,0.99995,1.00000,0.99936,0.99995
0.74045,0.39439,0.99996,1.00000,0.99938,0.99996
0.74088,0.39540,0.99996,1.00000,0.99940,0.99996
0.74131,0.39640,0.99996,1.00000,0.99942,0.99996
0.74174,0.39740,0.99996,1.00000,0.99943,0.99996
0.74217,0.39840,0.99996,1.00000,0.99945,0.99996
0.74260,0.39940,0.99996,1.00000,0.99947,0.99996
0.74303,0.40040,0.99996,1.00000,0.99948,0.99996
0.74346,0.40140,0.99997,1.00000,0.99950,0.99997
0.74389,0.40240,0.99997,1.00000,0.99951,0.99997
0.74432,0.40340,0.99997,1.00000,0.99953,0.99997
0.74474,0.40440,0.99997,1.00000,0.99954,0.99997
0.74517,0.40541,0.99997,1.00000,0.99955,0.99997
0.74560,0.40641,0.99997,1.00000,0.99957,0.99997
0.74603,0.40741,0.99997,1.00000,0.99958,0.99997
0.74646,0.40841,0.99997,1.00000,0.99959,0.99997
0.74689,0.40941,0.99997,1.00000,0.99960,0.99997
0.74732,0.41041,0.99997,1.00000,0.99962,0.99997
0.74775,0.41141,0.99998,1.00000,0.99963,0.99998
0.74818,0.41241,0.99998,1.00000,0.99964,0.99998
0.74861,0.41341,0.99998,1.00000,0.99965,0.99998
0.74903,0.41441,0.99998,1.00000,0.99966,0.99998
0.74946,0.41542,0.99998,1.00000,0.99967,0.99998
0.74989,0.41642,0.99998,1.00000,0.99968,0.99998
0.75032,0.41742,0.99998,1.00000,0.99969,0.99998
0.75075,0.41842,0.99998,1.00000,0.99970,0.99998
0.75118,0.41942,0.99998,1.00000,0.99971,0.99998
0.75161,0.42042,0.99998,1.00000,0.99972,0.99998
0.75204,0.42142,0.99998,1.00000,0.99972,0.99998
0.75247,0.42242,0.99998,1.00000,0.99973,0.99998
0.75290,0.42342,0.99998,1.00000,0.99974,0.99998
0.75332,0.42442,0.99998,1.00000,0.99975,0.99998
0.75375,0.42543,0.99998,1.00000,0.99976,0.99998
0.75418,0.42643,0.99999,1.00000,0.99976,0.99999
0.75461,0.42743,0.99999,1.00000,0.99977,0.99999
0.75504,0.42843,0.99999,1.00000,0.99978,0.99999
0.75547,0.42943,0.99999,1.00000,0.99979,0.99999
0.75590,0.43043,0.99999,1.00000,0.99979,0.99999
0.75633,0.43143,0.99999,1.00000,0.99980,0.99999
0.75676,0.43243,0.99999,1.00000,0.99980,0.99999
0.75719,0.43343,0.99999,1.00000,0.99981,0.99999
0.75761,0.43443,0.99999,1.00000,0.99982,0.99999
0.75804,0.43544,0.99999,1.00000,0.99982,0.99999
0.75847,0.43644,0.99999,1.00000,0.99983,0.99999
0.75890,0.43744,0.99999,1.00000,0.99983,0.99999
0.75933,0.43844,0.99999,1.00000,0.99984,0.99999
0.75976,0.43944,0.99999,1.00000,0.99984,0.99999
0.76019,0.44044,0.99999,1.00000,0.99985,0.99999
0.76062,0.44144,0.99999,1.00000,0.99985,0.99999
0.76105,0.44244,0.99999,1.00000,0.99986,0.99999
0.76148,0.44344,0.99999,1.00000,0.99986,0.99999
0.76190,0.44444,0.99999,1.00000,0.99987,0.99999
0.76233,0.44545,0.99999,1.00000,0.99987,0.99999
0.76276,0.44645,0.99999,1.00000,0.99987,0.99999
0.76319,0.44745,0.99999,1.00000,0.99988,0.99999
0.76362,0.44845,0.99999,1.00000,0.99988,0.99999
0.76405,0.44945,0.99999,1.00000,0.99989,0.99999
0.76448,0.45045,0.99999,1.00000,0.99989,0.99999
0.76491,0.45145,0.99999,1.00000,0.99989,0.99999
0.76534,0.45245,0.99999,1.00000,0.99990,0.99999
0.76577,0.45345,0.99999,1.00000,0.99990,0.99999
0.76619,0.45445,0.99999,1.00000,0.99990,0.99999
0.76662,0.45546,0.99999,1.00000,0.99991,0.99999
0.76705,0.45646,0.99999,1.00000,0.99991,0.99999
0.76748,0.45746,1.00000,1.00000,0.99991,1.00000
0.76791,0.45846,1.00000,1.00000,0.99992,1.00000
0.76834,0.45946,1.00000,1.00000,0.99992,1.00000
0.76877,0.46046,1.00000,1.00000,0.99992,1.00000
0.76920,0.46146,1.00000,1.00000,0.99992,1.00000
0.76963,0.46246,1.00000,1.00000,0.99993,1.00000
0.77006,0.46346,1.00000,1.00000,0.99993,1.00000
0.77048,0.46446,1.00000,1.00000,0.99993,1.00000
0.77091,0.46547,1.00000,1.00000,0.99993,1.00000
0.77134,0.46647,1.00000,1.00000,0.99994,1.00000
0.77177,0.46747,1.00000,1.00000,0.99994,1.00000
0.77220,0.46847,1.00000,1.00000,0.99994,1.00000
0.77263,0.46947,1.00000,1.00000,0.99994,1.00000
0.77306,0.47047,1.00000,1.00000,0.99994,1.00000
0.77349,0.47147,1.00000,1.00000,0.99995,1.00000
0.77392,0.47247,1.00000,1.00000,0.99995,1.00000
0.77435,0.47347,1.00000,1.00000,0.99995,1.00000
0.77477,0.47447,1.00000,1.00000,0.99995,1.00000
0.77520,0.47548,1.00000,1.00000,0.99995,1.00000
0.77563,0.47648,1.00000,1.00000,0.99995,1.00000
0.77606,0.47748,1.00000,1.00000,0.99996,1.00000
0.77649,0.47848,1.00000,1.00000,0.99996,1.00000
0.77692,0.47948,1.00000,1.00000,0.99996,1.00000
0.77735,0.48048,1.00000,1.00000,0.99996,1.00000
0.77778,0.48148,1.00000,1.00000,0.99996,1.00000
0.77821,0.48248,1.00000,1.00000,0.99996,1.00000
0.77864,0.48348,1.00000,1.00000,0.99996,1.00000
0.77906,0.48448,1.00000,1.00000,0.99997,1.00000
0.77949,0.48549,1.00000,1.00000,0.99997,1.00000
0.77992,0.48649,1.00000,1.00000,0.99997,1.00000
0.78035,0.48749,1.00000,1.00000,0.99997,1.00000
0.78078,0.48849,1.00000,1.00000,0.99997,1.00000
0.78121,0.48949,1.00000,1.00000,0.99997,1.00000
0.78164,0.49049,1.00000,1.00000,0.99997,1.00000
0.78207,0.49149,1.00000,1.00000,0.99997,1.00000
0.78250,0.49249,1.00000,1.00000,0.99997,1.00000
0.78293,0.49349,1.00000,1.00000,0.99997,1.00000
0.78335,0.49449,1.00000,1.00000,0.99998,1.00000
0.78378,0.49550,1.00000,1.00000,0.99998,1.00000
0.78421,0.49650,1.00000,1.00000,0.99998,1.00000
0.78464,0.49750,1.00000,1.00000,0.99998,1.00000
0.78507,0.49850,1.00000,1.00000,0.99998,1.00000
0.78550,0.49950,1.00000,1.00000,0.99998,1.00000
0.78593,0.50050,1.00000,1.00000,0.99998,1.00000
0.78636,0.50150,1.00000,1.00000,0.99998,1.00000
0.78679,0.50250,1.00000,1.00000,0.99998,1.00000
0.78722,0.50350,1.00000,1.00000,0.99998,1.00000
0.78764,0.50450,1.00000,1.00000,0.99998,1.00000
0.78807,0.50551,1.00000,1.00000,0.99998,1.00000
0.78850,0.50651,1.00000,1.00000,0.99998,1.00000
0.78893,0.50751,1.00000,1.00000,0.99998,1.00000
0.78936,0.50851,1.00000,1.00000,0.99999,1.00000
0.78979,0.50951,1.00000,1.00000,0.99999,1.00000
0.79022,0.51051,1.00000,1.00000,0.99999,1.00000
0.79065,0.51151,1.00000,1.00000,0.99999,1.00000
0.79108,0.51251,1.00000,1.00000,0.99999,1.00000
0.79151,0.51351,1.00000,1.00000,0.99999,1.00000
0.79193,0.51451,1.00000,1.00000,0.99999,1.00000
0.79236,0.51552,1.00000,1.00000,0.99999,1.00000
0.79279,0.51652,1.00000,1.00000,0.99999,1.00000
0.79322,0.51752,1.00000,1.00000,0.99999,1.00000
0.79365,0.51852,1.00000,1.00000,0.99999,1.00000
0.79408,0.51952,1.00000,1.00000,0.99999,1.00000
0.79451,0.52052,1.00000,1.00000,0.99999,1.00000
0.79494,0.52152,1.00000,1.00000,0.99999,1.00000
0.79537,0.52252,1.00000,1.00000,0.99999,1.00000
0.79580,0.52352,1.00000,1.00000,0.99999,1.00000
0.79622,0.52452,1.00000,1.00000,0.99999,1.00000
0.79665,0.52553,1.00000,1.00000,0.99999,1.00000
0.79708,0.52653,1.00000,1.00000,0.99999,1.00000
0.79751,0.52753,1.00000,1.00000,0.99999,1.00000
0.79794,0.52853,1.00000,1.00000,0.99999,1.00000
0.79837,0.52953,1.00000,1.00000,0.99999,1.00000
0.79880,0.53053,1.00000,1.00000,0.99999,1.00000
0.79923,0.53153,1.00000,1.00000,0.99999,1.00000
0.79966,0.53253,1.00000,1.00000,0.99999,1.00000
0.80009,0.53353,1.00000,1.00000,0.99999,1.00000
0.80051,0.53453,1.00000,1.00000,0.99999,1.00000
0.80094,0.53554,1.00000,1.00000,0.99999,1.00000
0.80137,0.53654,1.00000,1.00000,0.99999,1.00000
0.80180,0.53754,1.00000,1.00000,1.00000,1.00000
0.80223,0.53854,1.00000,1.00000,1.00000,1.00000
0.80266,0.53954,1.00000,1.00000,1.00000,1.00000
0.80309,0.54054,1.00000,1.00000,1.00000,1.00000
0.80352,0.54154,1.00000,1.00000,1.00000,1.00000
0.80395,0.54254,1.00000,1.00000,1.00000,1.00000
0.80438,0.54354,1.00000,1.00000,1.00000,1.00000
0.80480,0.54454,1.00000,1.00000,1.00000,1.00000
0.80523,0.54555,1.00000,1.00000,1.00000,1.00000
0.80566,0.54655,1.00000,1.00000,1.00000,1.00000
0.80609,0.54755,1.00000,1.00000,1.00000,1.00000
0.80652,0.54855,1.00000,1.00000,1.00000,1.00000
0.80695,0.54955,1.00000,1.00000,1.00000,1.00000
0.80738,0.55055,1.00000,1.00000,1.00000,1.00000
0.80781,0.55155,1.00000,1.00000,1.00000,1.00000
0.80824,0.55255,1.00000,1.00000,1.00000,1.00000
0.80867,0.55355,1.00000,1.00000,1.00000,1.00000
0.80909,0.55455,1.00000,1.00000,1.00000,1.00000
0.80952,0.55556,1.00000,1.00000,1.00000,1.00000
0.80995,0.55656,1.00000,1.00000,1.00000,1.00000
0.81038,0.55756,1.00000,1.00000,1.00000,1.00000
0.81081,0.55856,1.00000,1.00000,1.00000,1.00000
0.81124,0.55956,1.00000,1.00000,1.00000,1.00000
0.81167,0.56056,1.00000,1.00000,1.00000,1.00000
0.81210,0.56156,1.00000,1.00000,1.00000,1.00000
0.81253,0.56256,1.00000,1.00000,1.00000,1.00000
0.81296,0.56356,1.00000,1.00000,1.00000,1.00000
0.81338,0.56456,1.00000,1.00000,1.00000,1.00000
0.81381,0.56557,1.00000,1.00000,1.00000,1.00000
0.81424,0.56657,1.00000,1.00000,1.00000,1.00000
0.81467,0.56757,1.00000,1.00000,1.00000,1.00000
0.81510,0.56857,1.00000,1.00000,1.00000,1.00000
0.81553,0.56957,1.00000,1.00000,1.00000,1.00000
0.81596,0.57057,1.00000,1.00000,1.00000,1.00000
0.81639,0.57157,1.00000,1.00000,1.00000,1.00000
0.81682,0.57257,1.00000,1.00000,1.00000,1.00000
0.81725,0.57357,1.00000,1.00000,1.00000,1.00000
0.81767,0.57457,1.00000,1.00000,1.00000,1.00000
0.81810,0.57558,1.00000,1.00000,1.00000,1.00000
0.81853,0.57658,1.00000,1.00000,1.00000,1.00000
0.81896,0.57758,1.00000,1.00000,1.00000,1.00000
0.81939,0.57858,1.00000,1.00000,1.00000,1.00000
0.81982,0.57958,1.00000,1.00000,1.00000,1.00000
0.82025,0.58058,1.00000,1.00000,1.00000,1.00000
0.82068,0.58158,1.00000,1.00000,1.00000,1.00000
0.82111,0.58258,1.00000,1.00000,1.00000,1.00000
0.82154,0.58358,1.00000,1.00000,1.00000,1.00000
0.82196,0.58458,1.00000,1.00000,1.00000,1.00000
0.82239,0.58559,1.00000,1.00000,1.00000,1.00000
0.82282,0.58659,1.00000,1.00000,1.00000,1.00000
0.82325,0.58759,1.00000,1.00000,1.00000,1.00000
0.82368,0.58859,1.00000,1.00000,1.00000,1.00000
0.82411,0.58959,1.00000,1.00000,1.00000,1.00000
0.82454,0.59059,1.00000,1.00000,1.00000,1.00000
0.82497,0.59159,1.00000,1.00000,1.00000,1.00000
0.82540,0.59259,1.00000,1.00000,1.00000,1.00000
0.82583,0.59359,1.00000,1.00000,1.00000,1.00000
0.82625,0.59459,1.00000,1.00000,1.00000,1.00000
0.82668,0.59560,1.00000,1.00000,1.00000,1.00000
0.82711,0.59660,1.00000,1.00000,1.00000,1.00000
0.82754,0.59760,1.00000,1.00000,1.00000,1.00000
0.82797,0.59860,1.00000,1.00000,1.00000,1.00000
0.82840,0.59960,1.00000,1.00000,1.00000,1.00000
0.82883,0.60060,1.00000,1.00000,1.00000,1.00000
0.82926,0.60160,1.00000,1.00000,1.00000,1.00000
0.82969,0.60260,1.00000,1.00000,1.00000,1.00000
0.83012,0.60360,1.00000,1.00000,1.00000,1.00000
0.83054,0.60460,1.00000,1.00000,1.00000,1.00000
0.83097,0.60561,1.00000,1.00000,1.00000,1.00000
0.83140,0.60661,1.00000,1.00000,1.00000,1.00000
0.83183,0.60761,1.00000,1.00000,1.00000,1.00000
0.83226,0.60861,1.00000,1.00000,1.00000,1.00000
0.83269,0.60961,1.00000,1.00000,1.00000,1.00000
0.83312,0.61061,1.00000,1.00000,1.00000,1.00000
0.83355,0.61161,1.00000,1.00000,1.00000,1.00000
0.83398,0.61261,1.00000,1.00000,1.00000,1.00000
0.83441,0.61361,1.00000,1.00000,1.00000,1.00000
0.83483,0.61461,1.00000,1.00000,1.00000,1.00000
0.83526,0.61562,1.00000,1.00000,1.00000,1.00000
0.83569,0.61662,1.00000,1.00000,1.00000,1.00000
0.83612,0.61762,1.00000,1.00000,1.00000,1.00000
0.83655,0.61862,1.00000,1.00000,1.00000,1.00000
0.83698,0.61962,1.00000,1.00000,1.00000,1.00000
0.83741,0.62062,1.00000,1.00000,1.00000,1.00000
0.83784,0.62162,1.00000,1.00000,1.00000,1.00000
0.83827,0.62262,1.00000,1.00000,1.00000,1.00000
0.83870,0.62362,1.00000,1.00000,1.00000,1.00000
0.83912,0.62462,1.00000,1.00000,1.00000,1.00000
0.83955,0.62563,1.00000,1.00000,1.00000,1.00000
0.83998,0.62663,1.00000,1.00000,1.00000,1.00000
0.84041,0.62763,1.00000,1.00000,1.00000,1.00000
0.84084,0.62863,1.00000,1.00000,1.00000,1.00000
0.84127,0.62963,1.00000,1.00000,1.00000,1.00000
0.84170,0.63063,1.00000,1.00000,1.00000,1.00000
0.84213,0.63163,1.00000,1.00000,1.00000,1.00000
0.84256,0.63263,1.00000,1.00000,1.00000,1.00000
0.84299,0.63363,1.00000,1.00000,1.00000,1.00000
0.84341,0.63463,1.00000,1.00000,1.00000,1.00000
0.84384,0.63564,1.00000,1.00000,1.00000,1.00000
0.84427,0.63664,1.00000,1.00000,1.00000,1.00000
0.84470,0.63764,1.00000,1.00000,1.00000,1.00000
0.84513,0.63864,1.00000,1.00000,1.00000,1.00000
0.84556,0.63964,1.00000,1.00000,1.00000,1.00000
0.84599,0.64064,1.00000,1.00000,1.00000,1.00000
0.84642,0.64164,1.00000,1.00000,1.00000,1.00000
0.84685,0.64264,1.00000,1.00000,1.00000,1.00000
0.84728,0.64364,1.00000,1.00000,1.00000,1.00000
0.84770,0.64464,1.00000,1.00000,1.00000,1.00000
0.84813,0.64565,1.00000,1.00000,1.00000,1.00000
0.84856,0.64665,1.00000,1.00000,1.00000,1.00000
0.84899,0.64765,1.00000,1.00000,1.00000,1.00000
0.84942,0.64865,1.00000,1.00000,1.00000,1.00000
0.84985,0.64965,1.00000,1.00000,1.00000,1.00000
0.85028,0.65065,1.00000,1.00000,1.00000,1.00000
0.85071,0.65165,1.00000,1.00000,1.00000,1.00000
0.85114,0.65265,1.00000,1.00000,1.00000,1.00000
0.85157,0.65365,1.00000,1.00000,1.00000,1.00000
0.85199,0.65465,1.00000,1.00000,1.00000,1.00000
0.85242,0.65566,1.00000,1.00000,1.00000,1.00000
0.85285,0.65666,1.00000,1.00000,1.00000,1.00000
0.85328,0.65766,1.00000,1.00000,1.00000,1.00000
0.85371,0.65866,1.00000,1.00000,1.00000,1.00000
0.85414,0.65966,1.00000,1.00000,1.00000,1.00000
0.85457,0.66066,1.00000,1.00000,1.00000,1.00000
0.85500,0.66166,1.00000,1.00000,1.00000,1.00000
0.85543,0.66266,1.00000,1.00000,1.00000,1.00000
0.85586,0.66366,1.00000,1.00000,1.00000,1.00000
0.85628,0.66466,1.00000,1.00000,1.00000,1.00000
0.85671,0.66567,1.00000,1.00000,1.00000,1.00000
0.85714,0.66667,1.00000,1.00000,1.00000,1.00000
0.85757,0.66767,1.00000,1.00000,1.00000,1.00000
0.85800,0.66867,1.00000,1.00000,1.00000,1.00000
0.85843,0.66967,1.00000,1.00000,1.00000,1.00000
0.85886,0.67067,1.00000,1.00000,1.00000,1.00000
0.85929,0.67167,1.00000,1.00000,1.00000,1.00000
0.85972,0.67267,1.00000,1.00000,1.00000,1.00000
0.86015,0.67367,1.00000,1.00000,1.00000,1.00000
0.86057,0.67467,1.00000,1.00000,1.00000,1.00000
0.86100,0.67568,1.00000,1.00000,1.00000,1.00000
0.86143,0.67668,1.00000,1.00000,1.00000,1.00000
0.86186,0.67768,1.00000,1.00000,1.00000,1.00000
0.86229,0.67868,1.00000,1.00000,1.00000,1.00000
0.86272,0.67968,1.00000,1.00000,1.00000,1.00000
0.86315,0.68068,1.00000,1.00000,1.00000,1.00000
0.86358,0.68168,1.00000,1.00000,1.00000,1.00000
0.86401,0.68268,1.00000,1.00000,1.00000,1.00000
0.86444,0.68368,1.00000,1.00000,1.00000,1.00000
0.86486,0.68468,1.00000,1.00000,1.00000,1.00000
0.86529,0.68569,1.00000,1.00000,1.00000,1.00000
0.86572,0.68669,1.00000,1.00000,1.00000,1.00000
0.86615,0.68769,1.00000,1.00000,1.00000,1.00000
0.86658,0.68869,1.00000,1.00000,1.00000,1.00000
0.86701,0.68969,1.00000,1.00000,1.00000,1.00000
0.86744,0.69069,1.00000,1.00000,1.00000,1.00000
0.86787,0.69169,1.00000,1.00000,1.00000,1.00000
0.86830,0.69269,1.00000,1.00000,1.00000,1.00000
0.86873,0.69369,1.00000,1.00000,1.00000,1.00000
0.86915,0.69469,1.00000,1.00000,1.00000,1.00000
0.86958,0.69570,1.00000,1.00000,1.00000,1.00000
0.87001,0.69670,1.00000,1.00000,1.00000,1.00000
0.87044,0.69770,1.00000,1.00000,1.00000,1.00000
0.87087,0.69870,1.00000,1.00000,1.00000,1.00000
0.87130,0.69970,1.00000,1.00000,1.00000,1.00000
0.87173,0.70070,1.00000,1.00000,1.00000,1.00000
0.87216,0.70170,1.00000,1.00000,1.00000,1.00000
0.87259,0.70270,1.00000,1.00000,1.00000,1.00000
0.87302,0.70370,1.00000,1.00000,1.00000,1.00000
0.87344,0.70470,1.00000,1.00000,1.00000,1.00000
0.87387,0.70571,1.00000,1.00000,1.00000,1.00000
0.87430,0.70671,1.00000,1.00000,1.00000,1.00000
0.87473,0.70771,1.00000,1.00000,1.00000,1.00000
0.87516,0.70871,1.00000,1.00000,1.00000,1.00000
0.87559,0.70971,1.00000,1.00000,1.00000,1.00000
0.87602,0.71071,1.00000,1.00000,1.00000,1.00000
0.87645,0.71171,1.00000,1.00000,1.00000,1.00000
0.87688,0.71271,1.00000,1.00000,1.00000,1.00000
0.87731,0.71371,1.00000,1.00000,1.00000,1.00000
0.87773,0.71471,1.00000,1.00000,1.00000,1.00000
0.87816,0.71572,1.00000,1.00000,1.00000,1.00000
0.87859,0.71672,1.00000,1.00000,1.00000,1.00000
0.87902,0.71772,1.00000,1.00000,1.00000,1.00000
0.87945,0.71872,1.00000,1.00000,1.00000,1.00000
0.87988,0.71972,1.00000,1.00000,1.00000,1.00000
0.88031,0.72072,1.00000,1.00000,1.00000,1.00000
0.88074,0.72172,1.00000,1.00000,1.00000,1.00000
0.88117,0.72272,1.00000,1.00000,1.00000,1.00000
0.88160,0.72372,1.00000,1.00000,1.00000,1.00000
0.88202,0.72472,1.00000,1.00000,1.00000,1.00000
0.88245,0.72573,1.00000,1.00000,1.00000,1.00000
0.88288,0.72673,1.00000,1.00000,1.00000,1.00000
0.88331,0.72773,1.00000,1.00000,1.00000,1.00000
0.88374,0.72873,1.00000,1.00000,1.00000,1.00000
0.88417,0.72973,1.00000,1.00000,1.00000,1.00000
0.88460,0.73073,1.00000,1.00000,1.00000,1.00000
0.88503,0.73173,1.00000,1.00000,1.00000,1.00000
0.88546,0.73273,1.00000,1.00000,1.00000,1.00000
0.88589,0.73373,1.00000,1.00000,1.00000,1.00000
0.88631,0.73473,1.00000,1.00000,1.00000,1.00000
0.88674,0.73574,1.00000,1.00000,1.00000,1.00000
0.88717,0.73674,1.00000,1.00000,1.00000,1.00000
0.88760,0.73774,1.00000,1.00000,1.00000,1.00000
0.88803,0.73874,1.00000,1.00000,1.00000,1.00000
0.88846,0.73974,1.00000,1.00000,1.00000,1.00000
0.88889,0.74074,1.00000,1.00000,1.00000,1.00000
0.88932,0.74174,1.00000,1.00000,1.00000,1.00000
0.88975,0.74274,1.00000,1.00000,1.00000,1.00000
0.89018,0.74374,1.00000,1.00000,1.00000,1.00000
0.89060,0.74474,1.00000,1.00000,1.00000,1.00000
0.89103,0.74575,1.00000,1.00000,1.00000,1.00000
0.89146,0.74675,1.00000,1.00000,1.00000,1.00000
0.89189,0.74775,1.00000,1.00000,1.00000,1.00000
0.89232,0.74875,1.00000,1.00000,1.00000,1.00000
0.89275,0.74975,1.00000,1.00000,1.00000,1.00000
0.89318,0.75075,1.00000,1.00000,1.00000,1.00000
0.89361,0.75175,1.00000,1.00000,1.00000,1.00000
0.89404,0.75275,1.00000,1.00000,1.00000,1.00000
0.89447,0.75375,1.00000,1.00000,1.00000,1.00000
0.89489,0.75475,1.00000,1.00000,1.00000,1.00000
0.89532,0.75576,1.00000,1.00000,1.00000,1.00000
0.89575,0.75676,1.00000,1.00000,1.00000,1.00000
0.89618,0.75776,1.00000,1.00000,1.00000,1.00000
0.89661,0.75876,1.00000,1.00000,1.00000,1.00000
0.89704,0.75976,1.00000,1.00000,1.00000,1.00000
0.89747,0.76076,1.00000,1.00000,1.00000,1.00000
0.89790,0.76176,1.00000,1.00000,1.00000,1.00000
0.89833,0.76276,1.00000,1.00000,1.00000,1.00000
0.89876,0.76376,1.00000,1.00000,1.00000,1.00000
0.89918,0.76476,1.00000,1.00000,1.00000,1.00000
0.89961,0.76577,1.00000,1.00000,1.00000,1.00000
0.90004,0.76677,1.00000,1.00000,1.00000,1.00000
0.90047,0.76777,1.00000,1.00000,1.00000,1.00000
0.90090,0.76877,1.00000,1.00000,1.00000,1.00000
0.90133,0.76977,1.00000,1.00000,1.00000,1.00000
0.90176,0.77077,1.00000,1.00000,1.00000,1.00000
0.90219,0.77177,1.00000,1.00000,1.00000,1.00000
0.90262,0.77277,1.00000,1.00000,1.00000,1.00000
0.90305,0.77377,1.00000,1.00000,1.00000,1.00000
0.90347,0.77477,1.00000,1.00000,1.00000,1.00000
0.90390,0.77578,1.00000,1.00000,1.00000,1.00000
0.90433,0.77678,1.00000,1.00000,1.00000,1.00000
0.90476,0.77778,1.00000,1.00000,1.00000,1.00000
0.90519,0.77878,1.00000,1.00000,1.00000,1.00000
0.90562,0.77978,1.00000,1.00000,1.00000,1.00000
0.90605,0.78078,1.00000,1.00000,1.00000,1.00000
0.90648,0.78178,1.00000,1.00000,1.00000,1.00000
0.90691,0.78278,1.00000,1.00000,1.00000,1.00000
0.90734,0.78378,1.00000,1.00000,1.00000,1.00000
0.90776,0.78478,1.00000,1.00000,1.00000,1.00000
0.90819,0.78579,1.00000,1.00000,1.00000,1.00000
0.90862,0.78679,1.00000,1.00000,1.00000,1.00000
0.90905,0.78779,1.00000,1.00000,1.00000,1.00000
0.90948,0.78879,1.00000,1.00000,1.00000,1.00000
0.90991,0.78979,1.00000,1.00000,1.00000,1.00000
0.91034,0.79079,1.00000,1.00000,1.00000,1.00000
0.91077,0.79179,1.00000,1.00000,1.00000,1.00000
0.91120,0.79279,1.00000,1.00000,1.00000,1.00000
0.91163,0.79379,1.00000,1.00000,1.00000,1.00000
0.91205,0.79479,1.00000,1.00000,1.00000,1.00000
0.91248,0.79580,1.00000,1.00000,1.00000,1.00000
0.91291,0.79680,1.00000,1.00000,1.00000,1.00000
0.91334,0.79780,1.00000,1.00000,1.00000,1.00000
0.91377,0.79880,1.00000,1.00000,1.00000,1.00000
0.91420,0.79980,1.00000,1.00000,1.00000,1.00000
0.91463,0.80080,1.00000,1.00000,1.00000,1.00000
0.91506,0.80180,1.00000,1.00000,1.00000,1.00000
0.91549,0.80280,1.00000,1.00000,1.00000,1.00000
0.91592,0.80380,1.00000,1.00000,1.00000,1.00000
0.91634,0.80480,1.00000,1.00000,1.00000,1.00000
0.91677,0.80581,1.00000,1.00000,1.00000,1.00000
0.91720,0.80681,1.00000,1.00000,1.00000,1.00000
0.91763,0.80781,1.00000,1.00000,1.00000,1.00000
0.91806,0.80881,1.00000,1.00000,1.00000,1.00000
0.91849,0.80981,1.00000,1.00000,1.00000,1.00000
0.91892,0.81081,1.00000,1.00000,1.00000,1.00000
0.91935,0.81181,1.00000,1.00000,1.00000,1.00000
0.91978,0.81281,1.00000,1.00000,1.00000,1.00000
0.92021,0.81381,1.00000,1.00000,1.00000,1.00000
0.92063,0.81481,1.00000,1.00000,1.00000,1.00000
0.92106,0.81582,1.00000,1.00000,1.00000,1.00000
0.92149,0.81682,1.00000,1.00000,1.00000,1.00000
0.92192,0.81782,1.00000,1.00000,1.00000,1.00000
0.92235,0.81882,1.00000,1.00000,1.00000,1.00000
0.92278,0.81982,1.00000,1.00000,1.00000,1.00000
0.92321,0.82082,1.00000,1.00000,1.00000,1.00000
0.92364,0.82182,1.00000,1.00000,1.00000,1.00000
0.92407,0.82282,1.00000,1.00000,1.00000,1.00000
0.92450,0.82382,1.00000,1.00000,1.00000,1.00000
0.92492,0.82482,1.00000,1.00000,1.00000,1.00000
0.92535,0.82583,1.00000,1.00000,1.00000,1.00000
0.92578,0.82683,1.00000,1.00000,1.00000,1.00000
0.92621,0.82783,1.00000,1.00000,1.00000,1.00000
0.92664,0.82883,1.00000,1.00000,1.00000,1.00000
0.92707,0.82983,1.00000,1.00000,1.00000,1.00000
0.92750,0.83083,1.00000,1.00000,1.00000,1.00000
0.92793,0.83183,1.00000,1.00000,1.00000,1.00000
0.92836,0.83283,1.00000,1.00000,1.00000,1.00000
0.92879,0.83383,1.00000,1.00000,1.00000,1.00000
0.92921,0.83483,1.00000,1.00000,1.00000,1.00000
0.92964,0.83584,1.00000,1.00000,1.00000,1.00000
0.93007,0.83684,1.00000,1.00000,1.00000,1.00000
0.93050,0.83784,1.00000,1.00000,1.00000,1.00000
0.93093,0.83884,1.00000,1.00000,1.00000,1.00000
0.93136,0.83984,1.00000,1.00000,1.00000,1.00000
0.93179,0.84084,1.00000,1.00000,1.00000,1.00000
0.93222,0.84184,1.00000,1.00000,1.00000,1.00000
0.93265,0.84284,1.00000,1.00000,1.00000,1.00000
0.93308,0.84384,1.00000,1.00000,1.00000,1.00000
0.93350,0.84484,1.00000,1.00000,1.00000,1.00000
0.93393,0.84585,1.00000,1.00000,1.00000,1.00000
0.93436,0.84685,1.00000,1.00000,1.00000,1.00000
0.93479,0.84785,1.00000,1.00000,1.00000,1.00000
0.93522,0.84885,1.00000,1.00000,1.00000,1.00000
0.93565,0.84985,1.00000,1.00000,1.00000,1.00000
0.93608,0.85085,1.00000,1.00000,1.00000,1.00000
0.93651,0.85185,1.00000,1.00000,1.00000,1.00000
0.93694,0.85285,1.00000,1.00000,1.00000,1.00000
0.93737,0.85385,1.00000,1.00000,1.00000,1.00000
0.93779,0.85485,1.00000,1.00000,1.00000,1.00000
0.93822,0.85586,1.00000,1.00000,1.00000,1.00000
0.93865,0.85686,1.00000,1.00000,1.00000,1.00000
0.93908,0.85786,1.00000,1.00000,1.00000,1.00000
0.93951,0.85886,1.00000,1.00000,1.00000,1.00000
0.93994,0.85986,1.00000,1.00000,1.00000,1.00000
0.94037,0.86086,1.00000,1.00000,1.00000,1.00000
0.94080,0.86186,1.00000,1.00000,1.00000,1.00000
0.94123,0.86286,1.00000,1.00000,1.00000,1.00000
0.94166,0.86386,1.00000,1.00000,1.00000,1.00000
0.94208,0.86486,1.00000,1.00000,1.00000,1.00000
0.94251,0.86587,1.00000,1.00000,1.00000,1.00000
0.94294,0.86687,1.00000,1.00000,1.00000,1.00000
0.94337,0.86787,1.00000,1.00000,1.00000,1.00000
0.94380,0.86887,1.00000,1.00000,1.00000,1.00000
0.94423,0.86987,1.00000,1.00000,1.00000,1.00000
0.94466,0.87087,1.00000,1.00000,1.00000,1.00000
0.94509,0.87187,1.00000,1.00000,1.00000,1.00000
0.94552,0.87287,1.00000,1.00000,1.00000,1.00000
0.94595,0.87387,1.00000,1.00000,1.00000,1.00000
0.94637,0.87487,1.00000,1.00000,1.00000,1.00000
0.94680,0.87588,1.00000,1.00000,1.00000,1.00000
0.94723,0.87688,1.00000,1.00000,1.00000,1.00000
0.94766,0.87788,1.00000,1.00000,1.00000,1.00000
0.94809,0.87888,1.00000,1.00000,1.00000,1.00000
0.94852,0.87988,1.00000,1.00000,1.00000,1.00000
0.94895,0.88088,1.00000,1.00000,1.00000,1.00000
0.94938,0.88188,1.00000,1.00000,1.00000,1.00000
0.94981,0.88288,1.00000,1.00000,1.00000,1.00000
0.95024,0.88388,1.00000,1.00000,1.00000,1.00000
0.95066,0.88488,1.00000,1.00000,1.00000,1.00000
0.95109,0.88589,1.00000,1.00000,1.00000,1.00000
0.95152,0.88689,1.00000,1.00000,1.00000,1.00000
0.95195,0.88789,1.00000,1.00000,1.00000,1.00000
0.95238,0.88889,1.00000,1.00000,1.00000,1.00000
0.95281,0.88989,1.00000,1.00000,1.00000,1.00000
0.95324,0.89089,1.00000,1.00000,1.00000,1.00000
0.95367,0.89189,1.00000,1.00000,1.00000,1.00000
0.95410,0.89289,1.00000,1.00000,1.00000,1.00000
0.95453,0.89389,1.00000,1.00000,1.00000,1.00000
0.95495,0.89489,1.00000,1.00000,1.00000,1.00000
0.95538,0.89590,1.00000,1.00000,1.00000,1.00000
0.95581,0.89690,1.00000,1.00000,1.00000,1.00000
0.95624,0.89790,1.00000,1.00000,1.00000,1.00000
0.95667,0.89890,1.00000,1.00000,1.00000,1.00000
0.95710,0.89990,1.00000,1.00000,1.00000,1.00000
0.95753,0.90090,1.00000,1.00000,1.00000,1.00000
0.95796,0.90190,1.00000,1.00000,1.00000,1.00000
0.95839,0.90290,1.00000,1.00000,1.00000,1.00000
0.95882,0.90390,1.00000,1.00000,1.00000,1.00000
0.95924,0.90490,1.00000,1.00000,1.00000,1.00000
0.95967,0.90591,1.00000,1.00000,1.00000,1.00000
0.96010,0.90691,1.00000,1.00000,1.00000,1.00000
0.96053,0.90791,1.00000,1.00000,1.00000,1.00000
0.96096,0.90891,1.00000,1.00000,1.00000,1.00000
0.96139,0.90991,1.00000,1.00000,1.00000,1.00000
0.96182,0.91091,1.00000,1.00000,1.00000,1.00000
0.96225,0.91191,1.00000,1.00000,1.00000,1.00000
0.96268,0.91291,1.00000,1.00000,1.00000,1.00000
0.96311,0.91391,1.00000,1.00000,1.00000,1.00000
0.96353,0.91491,1.00000,1.00000,1.00000,1.00000
0.96396,0.91592,1.00000,1.00000,1.00000,1.00000
0.96439,0.91692,1.00000,1.00000,1.00000,1.00000
0.96482,0.91792,1.00000,1.00000,1.00000,1.00000
0.96525,0.91892,1.00000,1.00000,1.00000,1.00000
0.96568,0.91992,1.00000,1.00000,1.00000,1.00000
0.96611,0.92092,1.00000,1.00000,1.00000,1.00000
0.96654,0.92192,1.00000,1.00000,1.00000,1.00000
0.96697,0.92292,1.00000,1.00000,1.00000,1.00000
0.96740,0.92392,1.00000,1.00000,1.00000,1.00000
0.96782,0.92492,1.00000,1.00000,1.00000,1.00000
0.96825,0.92593,1.00000,1.00000,1.00000,1.00000
0.96868,0.92693,1.00000,1.00000,1.00000,1.00000
0.96911,0.92793,1.00000,1.00000,1.00000,1.00000
0.96954,0.92893,1.00000,1.00000,1.00000,1.00000
0.96997,0.92993,1.00000,1.00000,1.00000,1.00000
0.97040,0.93093,1.00000,1.00000,1.00000,1.00000
0.97083,0.93193,1.00000,1.00000,1.00000,1.00000
0.97126,0.93293,1.00000,1.00000,1.00000,1.00000
0.97169,0.93393,1.00000,1.00000,1.00000,1.00000
0.97211,0.93493,1.00000,1.00000,1.00000,1.00000
0.97254,0.93594,1.00000,1.00000,1.00000,1.00000
0.97297,0.93694,1.00000,1.00000,1.00000,1.00000
0.97340,0.93794,1.00000,1.00000,1.00000,1.00000
0.97383,0.93894,1.00000,1.00000,1.00000,1.00000
0.97426,0.93994,1.00000,1.00000,1.00000,1.00000
0.97469,0.94094,1.00000,1.00000,1.00000,1.00000
0.97512,0.94194,1.00000,1.00000,1.00000,1.00000
0.97555,0.94294,1.00000,1.00000,1.00000,1.00000
0.97598,0.94394,1.00000,1.00000,1.00000,1.00000
0.97640,0.94494,1.00000,1.00000,1.00000,1.00000
0.97683,0.94595,1.00000,1.00000,1.00000,1.00000
0.97726,0.94695,1.00000,1.00000,1.00000,1.00000
0.97769,0.94795,1.00000,1.00000,1.00000,1.00000
0.97812,0.94895,1.00000,1.00000,1.00000,1.00000
0.97855,0.94995,1.00000,1.00000,1.00000,1.00000
0.97898,0.95095,1.00000,1.00000,1.00000,1.00000
0.97941,0.95195,1.00000,1.00000,1.00000,1.00000
0.97984,0.95295,1.00000,1.00000,1.00000,1.00000
0.98027,0.95395,1.00000,1.00000,1.00000,1.00000
0.98069,0.95495,1.00000,1.00000,1.00000,1.00000
0.98112,0.95596,1.00000,1.00000,1.00000,1.00000
0.98155,0.95696,1.00000,1.00000,1.00000,1.00000
0.98198,0.95796,1.00000,1.00000,1.00000,1.00000
0.98241,0.95896,1.00000,1.00000,1.00000,1.00000
0.98284,0.95996,1.00000,1.00000,1.00000,1.00000
0.98327,0.96096,1.00000,1.00000,1.00000,1.00000
0.98370,0.96196,1.00000,1.00000,1.00000,1.00000
0.98413,0.96296,1.00000,1.00000,1.00000,1.00000
0.98456,0.96396,1.00000,1.00000,1.00000,1.00000
0.98498,0.96496,1.00000,1.00000,1.00000,1.00000
0.98541,0.96597,1.00000,1.00000,1.00000,1.00000
0.98584,0.96697,1.00000,1.00000,1.00000,1.00000
0.98627,0.96797,1.00000,1.00000,1.00000,1.00000
0.98670,0.96897,1.00000,1.00000,1.00000,1.00000
0.98713,0.96997,1.00000,1.00000,1.00000,1.00000
0.98756,0.97097,1.00000,1.00000,1.00000,1.00000
0.98799,0.97197,1.00000,1.00000,1.00000,1.00000
0.98842,0.97297,1.00000,1.00000,1.00000,1.00000
0.98885,0.97397,1.00000,1.00000,1.00000,1.00000
0.98927,0.97497,1.00000,1.00000,1.00000,1.00000
0.98970,0.97598,1.00000,1.00000,1.00000,1.00000
0.99013,0.97698,1.00000,1.00000,1.00000,1.00000
0.99056,0.97798,1.00000,1.00000,1.00000,1.00000
0.99099,0.97898,1.00000,1.00000,1.00000,1.00000
0.99142,0.97998,1.00000,1.00000,1.00000,1.00000
0.99185,0.98098,1.00000,1.00000,1.00000,1.00000
0.99228,0.98198,1.00000,1.00000,1.00000,1.00000
0.99271,0.98298,1.00000,1.00000,1.00000,1.00000
0.99314,0.98398,1.00000,1.00000,1.00000,1.00000
0.99356,0.98498,1.00000,1.00000,1.00000,1.00000
0.99399,0.98599,1.00000,1.00000,1.00000,1.00000
0.99442,0.98699,1.00000,1.00000,1.00000,1.00000
0.99485,0.98799,1.00000,1.00000,1.00000,1.00000
0.99528,0.98899,1.00000,1.00000,1.00000,1.00000
0.99571,0.98999,1.00000,1.00000,1.00000,1.00000
0.99614,0.99099,1.00000,1.00000,1.00000,1.00000
0.99657,0.99199,1.00000,1.00000,1.00000,1.00000
0.99700,0.99299,1.00000,1.00000,1.00000,1.00000
0.99743,0.99399,1.00000,1.00000,1.00000,1.00000
0.99785,0.99499,1.00000,1.00000,1.00000,1.00000
0.99828,0.99600,1.00000,1.00000,1.00000,1.00000
0.99871,0.99700,1.00000,1.00000,1.00000,1.00000
0.99914,0.99800,1.00000,1.00000,1.00000,1.00000
0.99957,0.99900,1.00000,1.00000,1.00000,1.00000
1.00000,1.00000,1.00000,nan,1.00000,1.00000

